Efficiency or fairness: managing applications with different delay sensitivities in heterogeneous wireless networks

In the current intensively changing technological environment, wireless network operators try to manage the increase of global traffic, optimizing the use of the available resources. This involves associating each user to one of its reachable wireless networks; a decision that can be made on the user side, in which case inefficiencies stem from user selfishness. This paper aims at correcting that efficiency loss through the use of a one-dimensional incentive signal, interpreted as a price. While the so-called Pigovian taxes allow to deal with homogeneous users, we consider here two classes with different sensitivities to the Quality of Service, reflecting the dichotomy between delay-sensitive and delay-insensitive applications. We consider a geographic area covered by two wireless networks, among which users choose based on a trade-off between the quality of service and the price to pay. Using a non-atomic routing game model, we study analytically the case of constant demand levels. We show that when properly designed, the incentives elicit efficient user-network associations. Moreover, those optimal incentives can be simply computed by the wireless operator, using only some information that is easily available. Finally, the performance of the incentive scheme under dynamic demand (users opening and closing connections over time) are investigated through simulations, our incentive scheme also yielding significant improvements in that case.

==> noTaxAverageCost1_5NoSwF.dat <==
%auto-ignore
0.006306666666666667 1.0
0.026306666666666666 1.0
0.04630666666666667 1.0
0.06630666666666667 1.0
0.08630666666666667 1.0
0.10630666666666667 1.0000000031285685
0.12630666666666668 1.0000002080152357
0.14630666666666667 1.0
0.16630666666666666 1.000003654957036
0.18630666666666668 1.0001422108578233
0.20630666666666667 1.000464781545631
0.22630666666666663 1.0015335181376408
0.24630666666666665 1.0028455259543911
0.2663066666666666 1.006210128837621
0.2863066666666666 1.0081069814951917
0.30630666666666667 1.015652812434701
0.32630666666666663 1.0235530659853158
0.34630666666666665 1.0347458608917663
0.36630666666666656 1.042874229351049
0.3863066666666665 1.048969922898962
0.4063066666666666 1.0570848580964476
0.42630666666666656 1.0633736236236384
0.44630666666666663 1.0661857351657789
0.46630666666666676 1.068590201750883
0.4863066666666666 1.0690064121129461
0.5063066666666668 1.068720419547996
0.5263066666666665 1.0703728226010878
0.5463066666666667 1.0681126048855991
0.5663066666666665 1.0677777683366054
0.5863066666666666 1.0655775969929853
0.6063066666666667 1.0642467730763654
0.6263066666666667 1.0637665765319204
0.6463066666666665 1.0618084727966273
0.6663066666666666 1.059672927854147
0.6863066666666666 1.058819308423476
0.7063066666666666 1.0579026152408142
0.7263066666666665 1.0564122701920335
0.7463066666666667 1.0563013770422833
0.7663066666666665 1.056368578268025
0.7863066666666665 1.0562190156123104
0.8063066666666666 1.0569473856564906
0.8263066666666667 1.0559260270231994
0.8463066666666667 1.059114548274698
0.8663066666666667 1.0594033873802728
0.8863066666666666 1.060467115203047
0.9063066666666667 1.0627393062825254
0.9263066666666667 1.0619479147850335
0.9463066666666665 1.0625917788458838
0.9663066666666665 1.0609472666037678
0.9863066666666668 1.0620229754027737


==> noTaxAverageCost1_5SwitchesF.dat <==
%auto-ignore
0.006306666666666667 1.0
0.026306666666666666 1.0
0.04630666666666667 1.0
0.06630666666666667 1.0
0.08630666666666667 1.0
0.10630666666666667 1.0
0.12630666666666668 1.0
0.14630666666666667 1.0000001322514913
0.16630666666666666 1.0000131941928436
0.18630666666666668 1.0000695435847102
0.20630666666666667 1.0002518520710801
0.22630666666666663 1.0009638276887445
0.24630666666666665 1.003389645197988
0.2663066666666666 1.004741760874764
0.2863066666666666 1.010231799710717
0.30630666666666667 1.020175864732914
0.32630666666666663 1.0288126498956611
0.34630666666666665 1.0374543733379378
0.36630666666666656 1.0582866104828694
0.3863066666666665 1.0616380060094817
0.4063066666666666 1.0745415030186138
0.42630666666666656 1.0880561117260144
0.44630666666666663 1.0946760007183274
0.46630666666666676 1.1032279429865672
0.4863066666666666 1.1062327782683226
0.5063066666666668 1.1076259337753245
0.5263066666666665 1.1077369222751292
0.5463066666666667 1.1079762040765495
0.5663066666666665 1.1034655107010722
0.5863066666666666 1.101467405150054
0.6063066666666667 1.0974022946781716
0.6263066666666667 1.0946194179442714
0.6463066666666665 1.0908227273544053
0.6663066666666666 1.0887274751857188
0.6863066666666666 1.0842989961244751
0.7063066666666666 1.0805909701221106
0.7263066666666665 1.0779892166038445
0.7463066666666667 1.0750672548952678
0.7663066666666665 1.073586857172998
0.7863066666666665 1.070084319638841
0.8063066666666666 1.0694617178053152
0.8263066666666667 1.0682269349469564
0.8463066666666667 1.0664490241704065
0.8663066666666667 1.0651702106011205
0.8863066666666666 1.064938196715339
0.9063066666666667 1.0640048863335676
0.9263066666666667 1.0640920671121035
0.9463066666666665 1.0632686565380185
0.9663066666666665 1.0630606921438652
0.9863066666666668 1.0623128148792866


==> noTaxEfficiencyF.dat <==
%auto-ignore
0.0060055218939105625 1.0
0.050280836427947194 1.0
0.13510014944095744 1.0
0.3078111078610333 1.0000000000000002
0.34385322875350804 1.0
0.5183302846836582 1.0
0.5306050947608029 1.0
0.5828378875514356 1.0
0.6068409148152282 1.0
0.71426735895038 1.0
0.8049630050977449 1.0
0.8798610988509966 1.0
0.9689227672329327 1.0
0.969131890781737 1.0
0.9934152392092658 1.0000000000000002
1.0062187599136716 1.0
1.0198953234427415 1.0000000000000002
1.0226812953181932 1.0
1.0785276002751614 1.0000000000000002
1.2142536378915165 0.9999999999999999
1.269741350599598 1.0
1.3535162864039951 0.9999999999999999
1.3734372902654937 1.0
1.401164143970433 1.0
1.415102958265431 1.0
1.4689489611280093 0.9999999999999998
1.476694582724034 1.0
1.5123408489087944 1.0
1.524713426337293 1.0
1.5364595788098272 1.0
1.5484802124233614 1.0
1.5604510202311002 1.0
1.579385269849981 1.0
1.596904682798311 1.0
1.6100873186821758 1.0
1.7355315781026945 1.0000000000000002
1.7588093988223321 1.0
1.8249525688989094 1.0
1.8447784192785026 1.0
1.8841525482691637 1.0
1.9251686677793194 1.0
2.0159627342884785 1.0
2.0289626065309494 1.0
2.045082477839259 1.0
2.164592001727759 1.0
2.1651088940043683 1.0
2.201403409456619 0.9999999999999999
2.2889032254556403 1.0
2.3229481930299807 0.9999999999999999
2.3693686094163864 1.0
2.4499868232830484 1.0
2.460441159193418 1.0000000000000002
2.4787367282054773 1.0
2.490524544494476 1.0
2.518503357070618 1.0
2.5507652410392043 1.0
2.6733763538340694 1.0
2.7453563802910144 1.0
2.752253087228295 1.0
2.8407976951049885 1.0
2.912488001968927 1.0
3.0463699593795623 1.0
3.0964261027618813 1.0
3.0991384006189175 1.0
3.1123940223563387 1.0
3.136871282171299 1.0
3.167306108790824 1.0
3.198079154374573 1.0
3.2446931020292675 1.0
3.256434859280928 0.9999999999999998
3.256678869615602 1.0000136841694014
3.2938428179459085 1.0009187716980539
3.2969297899583685 1.0031828026108627
3.3172658899059124 1.0067475186464057
3.3299849531539367 1.0031828026108627
3.357967897621529 1.0042773610173124
3.4108131922436744 1.0015556660165164
3.4488683217335416 1.0042773610173124
3.449377347470333 1.0031828026108627
3.4661682986528914 1.0022453838132026
3.5082566081345568 1.0004460275340026
3.5836872313345762 1.0022453838132026
3.597814709038672 1.0004460275340026
3.6839042211831643 1.0022453838132026
3.6942861943163408 1.0053626520570031
3.6953249828419503 1.0097563605447326
3.7067012960584433 1.0154081671092616
3.840885014460546 1.0132998843137313
3.9331193587694595 1.019772380467547
3.9684861932983364 1.022320760951845
4.002919176809608 1.0154081671092616
4.013173093041643 1.0132998843137313
4.022883775029569 1.0154081671092616
4.034567615358748 1.017668808092442
4.062196276874729 1.0250242378435832
4.07277094926165 1.017668808092442
4.090941901086641 1.0250242378435832
4.281277721979411 1.0336755371679531
4.29628260482508 1.0250242378435832
4.321017644242182 1.0336755371679531
4.427120020152923 1.0305167573711373
4.438377866057665 1.0275181856119917
4.505622978474888 1.0305167573711373
4.519777551326982 1.0400384466317578
4.531281436724519 1.0305167573711373
4.54092974285546 1.0400384466317578
4.550133774734382 1.0305167573711373
4.5618838250713605 1.0275181856119917
4.589549254048118 1.02467777263232
4.68253253842411 1.0332718510730674
4.688712959195172 1.036572725083869
4.688820223259862 1.0469913620757918
4.724409464884935 1.036572725083869
4.731114563934665 1.0400384466317578
4.795367138323062 1.036572725083869
4.818955707845577 1.0275181856119917
4.8577460307087925 1.019772380467547
4.86826013716954 1.0275181856119917
4.888038545494235 1.019772380467547
4.8881778736499415 1.0275181856119917
4.895244811471466 1.019772380467547
4.897016990490351 1.0132998843137313
4.912961275429514 1.019772380467547
4.946383710319271 1.0132998843137313
4.96023575958736 1.0154081671092616
5.015739822295301 1.022320760951845
5.023452233189803 1.0250242378435832
5.023769063162235 1.0336755371679531
5.099965026196213 1.0250242378435832
5.113526314028148 1.017668808092442
5.116226070935651 1.0200824906791737
5.130174888690316 1.0278843185510291
5.132994748497091 1.030902798257042
5.1613007664193065 1.0226501855704977
5.345937349267872 1.030902798257042
5.417491181671422 1.0340817627460837
5.5325353111128655 1.030902798257042
5.572201003079541 1.0226501855704977
5.599035030337174 1.015682403901412
5.614749087216391 1.0099759831387325
5.61875462321004 1.0055273512955758
5.6201943851339395 1.0099759831387325
5.622095957532917 1.0082855431428375
5.6584058851749965 1.0135551038324944
5.663056723981362 1.0115798016061197
5.677235072435903 1.017668808092442
5.689415487764262 1.0115798016061197
5.713947042887633 1.0067475186464057
5.7194257517551765 1.0082855431428375
5.729575936163954 1.0135551038324944
5.731570833479294 1.0082855431428375
5.760631228211586 1.0067475186464057
5.802805074466855 1.0031828026108627
5.807130817771246 1.0067475186464057
5.903028644005673 1.0031828026108627
6.001418749543005 1.0067475186464057
6.024837442459428 1.0053626520570031
6.0474306259681025 1.0022453838132026
6.062276088299322 1.0031828026108627
6.087491477911121 1.0022453838132026
6.091907751963936 1.0053626520570031
6.101536531340761 1.0067475186464057
6.1073404717144495 1.0031828026108627
6.188712865973572 1.0022453838132026
6.22469185934458 1.0031828026108627
6.259254482810817 1.0067475186464057
6.330303625785107 1.0053626520570031
6.356332800749642 1.0097563605447326
6.460646417028269 1.0115798016061197
6.482929844609947 1.0067475186464057
6.537088480991657 1.0053626520570031
6.644504047179697 1.0067475186464057
6.802819659454404 1.0115798016061197
6.838965414345865 1.0067475186464057
6.8495032867521575 1.0031828026108627
6.880189513760682 1.0009187716980539
6.917471268665958 1.0031828026108627
6.971745983396204 1.0022453838132026
6.990299319809286 1.0031828026108627
6.994165079549046 1.0067475186464057
7.06867775787691 1.0031828026108627
7.114142243615659 1.0009187716980539
7.125628405416222 1.0031828026108627
7.163616904354593 1.0009187716980539
7.187158162843729 1.0031828026108627
7.248371952912167 1.0067475186464057
7.272266835342019 1.0053626520570031
7.304644012983766 1.0067475186464057
7.311796894398204 1.0115798016061197
7.335796855259588 1.0067475186464057
7.427964873587721 1.0115798016061197
7.429699120628415 1.0135551038324944
7.430324863889202 1.015682403901412
7.490286678406636 1.0226501855704977
7.572501222940829 1.030902798257042
7.732752924571329 1.0404833942538165
7.873452390936052 1.030902798257042
7.908408275284265 1.0226501855704977
7.935524783117139 1.030902798257042
7.9616923561665605 1.0226501855704977
7.962632418959476 1.030902798257042
7.986054980393164 1.0226501855704977
8.07428062655785 1.030902798257042
8.078195116076325 1.0340817627460837
8.086879206051474 1.030902798257042
8.147007495055895 1.0226501855704977
8.185413603584475 1.030902798257042
8.19118518182067 1.0278843185510291
8.272287112987263 1.036996868452204
8.298853336759695 1.0474763885151284
8.299282781635421 1.036996868452204
8.322434379999146 1.0404833942538165
8.398186979008186 1.030902798257042
8.401995737003855 1.0340817627460837
8.40316335176532 1.025373149620847
8.507312072366666 1.0340817627460837
8.508404543317205 1.0441380639648545
8.544276169622234 1.0556127822535635
8.594820834260842 1.051455380102488
8.600996900329015 1.0639037766194899
8.615015084831965 1.077937425442561
8.620250745153985 1.0639037766194899
8.69685105823445 1.051455380102488
8.722916405436047 1.0404833942538165
8.738986806318715 1.051455380102488
8.758430756767245 1.0404833942538165
8.774113726768338 1.030902798257042
8.816069632649322 1.0226501855704977
8.86396854129447 1.030902798257042
8.872214362509228 1.0404833942538165
8.90123904613796 1.030902798257042
8.907246809775495 1.0404833942538165
8.915318441682986 1.030902798257042
8.9498636074863 1.0340817627460837
8.974779713919206 1.0441380639648545
9.064808633065953 1.0556127822535635
9.07283844377554 1.0441380639648545
9.20147843487315 1.0404833942538165
9.206558679384921 1.030902798257042
9.250410231090576 1.0404833942538165
9.267451615182226 1.030902798257042
9.288216207111743 1.0226501855704977
9.300411655938833 1.015682403901412
9.3189937379604 1.0135551038324944
9.477158219563814 1.0082855431428375
9.506571948302163 1.0042773610173124
9.636902192327653 1.0082855431428375
9.647811171012062 1.0099759831387325
9.657430101295898 1.0118184095203617
9.68600725986347 1.0138126979418631
9.717886339282721 1.0203950069665226
9.722831322070736 1.0282529261021753
9.739844033840912 1.025373149620847
9.767682477586442 1.0179621318004257
9.836502450245888 1.015682403901412
9.889104046256564 1.0099759831387325
9.895481582353508 1.015682403901412
9.949112611056256 1.0179621318004257
9.952282268193894 1.015682403901412
9.954898477555007 1.0099759831387325
9.970500903121165 1.015682403901412
9.984469696809166 1.0099759831387325
10.038463539982773 1.0055273512955758
10.154502464585125 1.0042773610173124
10.16198251553262 1.0015556660165164
10.163841332085932 1.0042773610173124
10.213049007002509 1.0015556660165164
10.27134392982779 1.0042773610173124
10.29080207078231 1.0015556660165164
10.326038221986844 1.0023539003554462
10.4383281062193 1.000496037197631
10.4478473938836 1.0
10.454012868318697 1.000496037197631
10.486850298334852 1.0009894681557812
10.498829017847756 1.00331106729732
10.552347403702006 1.0044251407849196
10.553142351698677 1.0084885246932918
10.565523557677384 1.00693141417578
10.590032279726985 1.0118184095203617
10.600870620982192 1.0099759831387325
10.654710076815977 1.015682403901412
10.677805011356716 1.0226501855704977
10.710280267227306 1.025373149620847
10.75400162528034 1.0282529261021753
10.95902869241963 1.0374235925924395
11.043975881839492 1.0479641415495635
11.061769368489648 1.0441380639648545
11.066199566260162 1.0404833942538165
11.067850582455577 1.030902798257042
11.071772808989548 1.0340817627460837
11.088043015931975 1.025373149620847
11.134983102843853 1.0340817627460837
11.15585887504213 1.030902798257042
11.189186389520765 1.0404833942538165
11.225905330666734 1.030902798257042
11.248088237334459 1.0226501855704977
11.303606987961576 1.0200824906791737
11.305065127303273 1.0135551038324944
11.306990731304357 1.0200824906791737
11.30829619244564 1.0135551038324944
11.381538501585473 1.0082855431428375
11.410376806776261 1.0135551038324944
11.42022935679452 1.015682403901412
11.466138812288841 1.0226501855704977
11.482696903605307 1.015682403901412
11.518742998349818 1.0135551038324944
11.530178612526607 1.015682403901412
11.536529845758738 1.0135551038324944
11.543419618033928 1.0200824906791737
11.556532647354922 1.0278843185510291
11.563096297350802 1.0200824906791737
11.590396462882742 1.0135551038324944
11.599829179242725 1.015682403901412
11.629683267387525 1.0179621318004257
11.68020407651914 1.015682403901412
11.695444614118914 1.0099759831387325
11.70673898537613 1.0118184095203617
11.718887751393396 1.0099759831387325
11.774729377228892 1.0055273512955758
11.840404861923849 1.0023539003554462
11.888394497702421 1.0055273512955758
11.925338526611936 1.0023539003554462
12.019150874410851 1.0015556660165164
12.034861976313122 1.0023539003554462
12.041178771325198 1.0055273512955758
12.065703386691576 1.00693141417578
12.083053135710223 1.0118184095203617
12.16710970787957 1.0179621318004257
12.210023625864945 1.015682403901412
12.24754520469017 1.0226501855704977
12.264583238940185 1.015682403901412
12.320269682686565 1.0226501855704977
12.353613476868519 1.025373149620847
12.36401487642468 1.0179621318004257
12.372098810411249 1.025373149620847
12.402073395115353 1.0179621318004257
12.412857878040818 1.015682403901412
12.455312155648322 1.0099759831387325
12.486544773086342 1.015682403901412
12.487235675842543 1.0135551038324944
12.501377170870773 1.0082855431428375
12.502000342283084 1.0135551038324944
12.505897574276 1.0200824906791737
12.542848238839602 1.017668808092442
12.55229803673123 1.0115798016061197
12.564840298421709 1.017668808092442
12.5700720883279 1.0154081671092616
12.621715925122963 1.0132998843137313
12.657729426409496 1.0154081671092616
12.751501846936057 1.0097563605447326
12.784095351599857 1.0154081671092616
12.795527339385382 1.022320760951845
12.82482874162965 1.0250242378435832
12.873763079232175 1.017668808092442
12.888807891804397 1.0250242378435832
12.8897682993613 1.017668808092442
12.89839591158168 1.0115798016061197
12.953426771400789 1.0135551038324944
12.961376575443328 1.015682403901412
13.020570680142539 1.0179621318004257
13.073609535538246 1.0203950069665226
13.168872772305084 1.0282529261021753
13.181302776374482 1.0203950069665226
13.23456263653626 1.0282529261021753
13.249246984072487 1.0203950069665226
13.252118060990064 1.0229820359028814
13.253109398933761 1.0257245112233662
13.264904824628054 1.0182578480667568
13.270942108538431 1.0159590220076604
13.280528221998141 1.0101979801296672
13.345603780445702 1.0056944574904196
13.357622183912342 1.0044251407849196
13.419119317954191 1.0084885246932918
13.42062279456926 1.0101979801296672
13.47552314531019 1.0056944574904196
13.490358245347494 1.0071177006617824
13.5521002108463 1.0120593898973564
13.568859598484998 1.0071177006617824
13.732430021490405 1.0056944574904196
13.734412266550335 1.0024648997312693
13.74240531243501 1.003441783184051
13.758866892001118 1.0071177006617824
13.821229555962635 1.0120593898973564
13.912487337720693 1.0140726672332119
13.922268219334274 1.0162380225872893
13.93113736208647 1.0233163147179707
13.948351804473715 1.0260783259806685
13.951488351817838 1.034901852038268
13.959368588103729 1.0382848052440627
13.986018938925518 1.0289975804068698
13.988443961537596 1.0382848052440627
14.015747917543356 1.0289975804068698
14.059450450516955 1.0260783259806685
14.094873230288814 1.0289975804068698
14.174979649907497 1.0320759817507528
14.192410662978904 1.0289975804068698
14.202187698652418 1.0382848052440627
14.255802565318477 1.0489478566422505
14.258880221413614 1.0529932790504957
14.264798180816744 1.0656417344293636
14.338273053052166 1.06106689959356
14.454001459480084 1.074745363129111
14.455641420998296 1.069803258483634
14.474777111871305 1.074745363129111
14.477930120065533 1.069803258483634
14.483213019693288 1.0566804970636252
14.509106452347089 1.0450783793302438
14.53245343542911 1.0566804970636252
14.540139282866964 1.0450783793302438
14.55118931480357 1.034901852038268
14.57760358995503 1.0260783259806685
14.63002185659085 1.034901852038268
14.634041925804922 1.0316824060155216
14.63870516030807 1.0286240120891985
14.64610640347133 1.0207099315400496
14.726524309641308 1.0286240120891985
14.74552295339692 1.0257245112233662
14.794256189184772 1.0182578480667568
14.812068117231373 1.0120593898973564
14.830182219879 1.0182578480667568
14.853863846640841 1.0159590220076604
14.855287021634116 1.0101979801296672
14.860293508663895 1.0120593898973564
14.862541537406733 1.0140726672332119
14.893374354585397 1.0207099315400496
14.91079724765288 1.0140726672332119
14.921239991420244 1.0086938862333408
14.971292906317618 1.0140726672332119
15.057588297590156 1.0207099315400496
15.058149274499815 1.0182578480667568
15.103574419039747 1.0257245112233662
15.111745736985489 1.0344905327106884
15.188028265255115 1.0257245112233662
15.197328316835755 1.0344905327106884
15.32144553438501 1.037852902999696
15.322994403440585 1.0286240120891985
15.374087084425126 1.037852902999696
15.384591837914378 1.0484546284682676
15.419660787377738 1.0524778455324826
15.491409824754093 1.0413811761366492
15.492894971682604 1.0316824060155216
15.516752775344168 1.0286240120891985
15.528752852756098 1.0257245112233662
15.534980378974927 1.0344905327106884
15.590026105289597 1.037852902999696
15.636603195999339 1.0484546284682676
15.649058318280982 1.0446068793681513
15.661379576111655 1.0484546284682676
15.66697815713103 1.0605083939834192
15.671597228336344 1.0650594059077045
15.730760985601778 1.0524778455324826
15.841619068973237 1.0566804970636252
15.886950017312033 1.069803258483634
15.89240557208477 1.0566804970636252
16.054534911602854 1.0450783793302438
16.06267521618648 1.034901852038268
16.121117720559077 1.0260783259806685
16.154935451690186 1.0289975804068698
16.16370308219372 1.0210272666800053
16.174839171710946 1.014335012369327
16.186728983105088 1.0089016267377817
16.190268881258284 1.0106490953778757
16.196498197760057 1.016519406870097
16.20244320752468 1.0106490953778757
16.204268540689586 1.016519406870097
16.23203727245109 1.0236530248546452
16.240258917504658 1.0320759817507528
16.258554473235804 1.0236530248546452
16.28407471834795 1.0320759817507528
16.28607109370339 1.0418340226780527
16.299899608156252 1.0320759817507528
16.319083047101525 1.0418340226780527
16.339553823877214 1.0320759817507528
16.340315016610923 1.0289975804068698
16.379254965374937 1.0260783259806685
16.39577226583525 1.0233163147179707
16.405194555548356 1.0260783259806685
16.45084083095798 1.0185559586127346
16.459150575837366 1.0162380225872893
16.479009736366724 1.0233163147179707
16.48826477733827 1.0207099315400496
16.490805811832214 1.0286240120891985
16.501186626266996 1.0316824060155216
16.517201253718827 1.0413811761366492
16.536625413663412 1.0316824060155216
16.55181372759166 1.034901852038268
16.56245658661764 1.0450783793302438
16.602068096360096 1.0413811761366492
16.61669560095356 1.037852902999696
16.732001202800266 1.0484546284682676
16.748390485411473 1.037852902999696
16.752060516203258 1.0344905327106884
16.75634451835051 1.0257245112233662
16.772325014920288 1.0182578480667568
16.82249684413125 1.0207099315400496
16.829788297140414 1.0286240120891985
16.880867237963106 1.0207099315400496
16.881977692208462 1.0140726672332119
16.929815034635272 1.0162380225872893
16.973948875796673 1.0233163147179707
16.97774005491763 1.0207099315400496
16.978164566875765 1.0286240120891985
17.0308670673726 1.0316824060155216
17.042252410109153 1.0233163147179707
17.133861743279418 1.0207099315400496
17.14135345072942 1.0140726672332119
17.29661051848238 1.0120593898973564
17.387825487660027 1.0140726672332119
17.398761492455318 1.0086938862333408
17.448892506602643 1.0140726672332119
17.478225929300752 1.0207099315400496
17.535620163748955 1.0140726672332119
17.54302929718035 1.0120593898973564
17.576700002197992 1.0182578480667568
17.584608586868807 1.0120593898973564
17.59432171222814 1.0182578480667568
17.628033699703266 1.0159590220076604
17.68899566236218 1.0138126979418631
17.71084169259598 1.0203950069665226
17.8136340067332 1.0138126979418631
17.869281500347938 1.0203950069665226
17.927589503763347 1.0229820359028814
17.939076269657278 1.0203950069665226
17.939901915524647 1.0229820359028814
17.974492847000455 1.0312913463400721
17.978152038273706 1.0229820359028814
18.016696114740576 1.0203950069665226
18.027087369019473 1.0179621318004257
18.040317728772028 1.015682403901412
18.085139013941998 1.0226501855704977
18.099957331581372 1.030902798257042
18.131075739933586 1.0278843185510291
18.162318059651124 1.030902798257042
18.180880894661097 1.0404833942538165
18.222867715181817 1.0441380639648545
18.25342696163374 1.0556127822535635
18.275142260857486 1.0441380639648545
18.315621949346294 1.0479641415495635
18.323848395528408 1.0599528226789598
18.351502272382582 1.0479641415495635
18.360969719147842 1.0599528226789598
18.38892401742418 1.0479641415495635
18.394981740136124 1.0374235925924395
18.413883181951086 1.0409309687215114
18.415501752348963 1.0446068793681513
18.43378107001272 1.0484546284682676
18.438637799926067 1.037852902999696
18.441482447616583 1.0286240120891985
18.484729569414714 1.037852902999696
18.50251652192602 1.0484546284682676
18.51641461824954 1.037852902999696
18.519634615960122 1.0413811761366492
18.585312167502174 1.0316824060155216
18.61145977492048 1.0233163147179707
18.61321524909069 1.0316824060155216
18.62134652191399 1.034901852038268
18.651867129674454 1.0450783793302438
18.83757838026568 1.0413811761366492
18.877911073964693 1.0316824060155216
18.890143009134775 1.0413811761366492
18.898118059238715 1.0524778455324826
19.11030167379245 1.0413811761366492
19.23130817690367 1.0450783793302438
19.253484698303417 1.0489478566422505
19.259661653117625 1.0382848052440627
19.35104342223839 1.0489478566422505
19.3880791764012 1.0529932790504957
19.413514758892305 1.0656417344293636
19.464179293154647 1.0798915489831742
19.483833748143976 1.095882372542715
19.510385319369618 1.0798915489831742
19.55801426281163 1.095882372542715
19.585370923001403 1.113785852475083
19.65640068305274 1.1338116410045112
19.66414280487403 1.113785852475083
19.665608023143665 1.1204986619896071
19.687179953216603 1.101882918977953
19.77441997780819 1.085248085433446
19.840065952799836 1.070410064214489
19.84742323275074 1.0572186560643588
19.849838023946187 1.04555257065668
19.855062981055806 1.0353157257787902
19.889662714293234 1.0264345972926254
19.99019961238497 1.0188564652296395
19.998709120242733 1.016519406870097
20.013971198802018 1.0106490953778757


==> optimalTaxAverageCost1_5NoSwF.dat <==
%auto-ignore
0.006306666666666667 1.0
0.026306666666666666 1.0
0.04630666666666667 1.0
0.06630666666666667 1.0
0.08630666666666667 1.0
0.10630666666666667 1.0000000031285685
0.12630666666666668 1.0000002080152357
0.14630666666666667 1.0
0.16630666666666666 1.0000227816216118
0.18630666666666668 1.000988649535255
0.20630666666666667 1.00185163917583
0.22630666666666663 1.002668803594179
0.24630666666666665 1.0048462306676484
0.2663066666666666 1.0048760131427745
0.2863066666666666 1.0056478322646545
0.30630666666666667 1.0062215928940665
0.32630666666666663 1.0062167420089498
0.34630666666666665 1.0062154660217972
0.36630666666666656 1.006511144738496
0.3863066666666665 1.0061997373232328
0.4063066666666666 1.0056082330337615
0.42630666666666656 1.006133810747085
0.44630666666666663 1.0062755565704855
0.46630666666666676 1.0064140312531338
0.4863066666666666 1.0067066296214002
0.5063066666666668 1.0069593758770565
0.5263066666666665 1.007339779636273
0.5463066666666667 1.0082233786403823
0.5663066666666665 1.0080424902780167
0.5863066666666666 1.0088144170789026
0.6063066666666667 1.0095863902246762
0.6263066666666667 1.0094762429922908
0.6463066666666665 1.0103249996264883
0.6663066666666666 1.0122079795158339
0.6863066666666666 1.0121211867418498
0.7063066666666666 1.0138071766573706
0.7263066666666665 1.017232398856249
0.7463066666666667 1.0191346836871518
0.7663066666666665 1.02177033320203
0.7863066666666665 1.0245125761751093
0.8063066666666666 1.0264688074722517
0.8263066666666667 1.0281995957349566
0.8463066666666667 1.032506322572997
0.8663066666666667 1.0343333906893863
0.8863066666666666 1.0378438764009639
0.9063066666666667 1.0410568688389579
0.9263066666666667 1.0410203054767009
0.9463066666666665 1.0411929531019093
0.9663066666666665 1.0421063200309035
0.9863066666666668 1.0421551483984715


==> optimalTaxAverageCost1_5SwitchesF.dat <==
%auto-ignore
0.006306666666666667 1.0
0.026306666666666666 1.0
0.04630666666666667 1.0
0.06630666666666667 1.0
0.08630666666666667 1.0
0.10630666666666667 1.0
0.12630666666666668 1.0
0.14630666666666667 1.000000045827655
0.16630666666666666 1.00000075590472
0.18630666666666668 1.0000020162652268
0.20630666666666667 1.000005266991757
0.22630666666666663 1.0000120988197998
0.24630666666666665 1.000023824099566
0.2663066666666666 1.0000353089796992
0.2863066666666666 1.0000488918216193
0.30630666666666667 1.0000617021078533
0.32630666666666663 1.0000744450507364
0.34630666666666665 1.0000774480026173
0.36630666666666656 1.0000930539712476
0.3863066666666665 1.0000879770467224
0.4063066666666666 1.0000952726176133
0.42630666666666656 1.0001061625045473
0.44630666666666663 1.0001018864535396
0.46630666666666676 1.000131216430273
0.4863066666666666 1.0001455590669404
0.5063066666666668 1.0001604854229598
0.5263066666666665 1.0001889837425648
0.5463066666666667 1.0001922349340835
0.5663066666666665 1.0002943047201769
0.5863066666666666 1.000311146312942
0.6063066666666667 1.0004383452374175
0.6263066666666667 1.0005151979640536
0.6463066666666665 1.0007080839903901
0.6663066666666666 1.000655028468107
0.6863066666666666 1.0013844100999396
0.7063066666666666 1.0021770722964738
0.7263066666666665 1.0035651631980163
0.7463066666666667 1.0038966002486176
0.7663066666666665 1.0042172820701172
0.7863066666666665 1.0070238435148882
0.8063066666666666 1.006797562376779
0.8263066666666667 1.007246995151705
0.8463066666666667 1.0087971387665629
0.8663066666666667 1.0096574195207406
0.8863066666666666 1.0106074250837982
0.9063066666666667 1.0107203921568069
0.9263066666666667 1.0106312173370804
0.9463066666666665 1.0110082531617106
0.9663066666666665 1.0090260517774534
0.9863066666666668 1.0100988636493058


==> optimalTaxEfficiencyF.dat <==
%auto-ignore
0.0060055218939105625 1.0
0.050280836427947194 1.0
0.13510014944095744 1.0
0.3078111078610333 1.0000000000000002
0.34385322875350804 1.0
0.5183302846836582 1.0
0.5306050947608029 1.0
0.5828378875514356 1.0
0.6068409148152282 1.0
0.71426735895038 1.0
0.8049630050977449 1.0
0.8798610988509966 1.0
0.9689227672329327 1.0
0.969131890781737 1.0
0.9934152392092658 1.0000000000000002
1.0062187599136716 1.0
1.0198953234427415 1.0000000000000002
1.0226812953181932 1.0
1.0785276002751614 1.0000000000000002
1.2142536378915165 0.9999999999999999
1.269741350599598 1.0
1.3535162864039951 0.9999999999999999
1.3734372902654937 1.0
1.401164143970433 1.0
1.415102958265431 1.0
1.4689489611280093 0.9999999999999998
1.476694582724034 1.0
1.5123408489087944 1.0
1.524713426337293 1.0
1.5364595788098272 1.0
1.5484802124233614 1.0
1.5604510202311002 1.0
1.579385269849981 1.0
1.596904682798311 1.0
1.6100873186821758 1.0
1.7355315781026945 1.0000000000000002
1.7588093988223321 1.0
1.8249525688989094 1.0
1.8447784192785026 1.0
1.8841525482691637 1.0
1.9251686677793194 1.0
2.0159627342884785 1.0
2.0289626065309494 1.0
2.045082477839259 1.0
2.164592001727759 1.0
2.1651088940043683 1.0
2.201403409456619 0.9999999999999999
2.2889032254556403 1.0
2.3229481930299807 0.9999999999999999
2.3693686094163864 1.0
2.4499868232830484 1.0
2.460441159193418 1.0000000000000002
2.4787367282054773 1.0
2.490524544494476 1.0
2.518503357070618 1.0
2.5507652410392043 1.0
2.6733763538340694 1.0
2.7453563802910144 1.0
2.752253087228295 1.0
2.8407976951049885 1.0
2.912488001968927 1.0
3.0463699593795623 1.0
3.0964261027618813 1.0
3.0991384006189175 1.0
3.1123940223563387 1.0
3.136871282171299 1.0
3.167306108790824 1.0
3.198079154374573 1.0
3.2446931020292675 1.0
3.256434859280928 0.9999999999999998
3.256678869615602 1.0000136841694014
3.2938428179459085 1.0009187716980539
3.2969297899583685 1.0031828026108627
3.3172658899059124 1.0067475186464057
3.3299849531539367 1.0031828026108627
3.357967897621529 1.0016963539195918
3.4108131922436744 1.0002229047525912
3.4488683217335416 1.0016963539195918
3.449377347470333 1.0010306567844176
3.4661682986528914 1.0005275875618396
3.5082566081345568 1.0000131722123184
3.5836872313345762 1.0005275875618396
3.597814709038672 1.0000131722123184
3.6839042211831643 1.0005275875618396
3.6942861943163408 1.002410433836541
3.6953249828419503 1.0056062682577225
3.7067012960584433 1.0100840584398558
3.840885014460546 1.0132998843137313
3.9331193587694595 1.019772380467547
3.9684861932983364 1.0158346298263332
4.002919176809608 1.0100840584398558
4.013173093041643 1.008382177060342
4.022883775029569 1.0058680084170528
4.034567615358748 1.003799668613637
4.062196276874729 1.0076283098294458
4.07277094926165 1.003799668613637
4.090941901086641 1.0076283098294458
4.281277721979411 1.0127602206556332
4.29628260482508 1.0076283098294458
4.321017644242182 1.0127602206556332
4.427120020152923 1.0108268491605663
4.438377866057665 1.0090519127771438
4.505622978474888 1.0064504426175813
4.519777551326982 1.0112448967559067
4.531281436724519 1.0064504426175813
4.54092974285546 1.0112448967559067
4.550133774734382 1.0064504426175813
4.5618838250713605 1.0050919684436999
4.589549254048118 1.0038925855546579
4.68253253842411 1.0077697286400298
4.688712959195172 1.0053755432663447
4.688820223259862 1.0098315302538479
4.724409464884935 1.0053755432663447
4.731114563934665 1.0034157159012485
4.795367138323062 1.0024419950806285
4.818955707845577 1.0005474687509268
4.8577460307087925 1.0000078003756383
4.86826013716954 1.0005474687509268
4.888038545494235 1.0000078003756383
4.8881778736499415 1.0005474687509268
4.895244811471466 1.0000078003756383
4.897016990490351 1.0008560761955005
4.912961275429514 1.0000078003756383
4.946383710319271 1.0008560761955005
4.96023575958736 1.0004006180152474
5.015739822295301 1.0000402315313561
5.023452233189803 1.0002386950013988
5.023769063162235 1.0017230963442865
5.099965026196213 1.0002386950013988
5.113526314028148 1.0001169378156076
5.116226070935651 1.0000027199319599
5.130174888690316 1.0006018265444634
5.132994748497091 1.0000894010198265
5.1613007664193065 1.0002837696811955
5.345937349267872 1.0000894010198265
5.417491181671422 1.0003443773592955
5.5325353111128655 1.0011285733364395
5.572201003079541 1.0000559905909643
5.599035030337174 1.0003558147317464
5.614749087216391 1.002074713814135
5.61875462321004 1.0052837128173344
5.6201943851339395 1.002074713814135
5.622095957532917 1.0030174661825337
5.6584058851749965 1.0007896620060814
5.663056723981362 1.0001646607900938
5.677235072435903 1.0001820719368046
5.689415487764262 1.0001646607900938
5.713947042887633 1.0015627754749563
5.7194257517551765 1.0009117593285786
5.729575936163954 1.0000132395969323
5.731570833479294 1.0009117593285786
5.760631228211586 1.0015627754749563
5.802805074466855 1.004452235566393
5.807130817771246 1.0015627754749563
5.903028644005673 1.004452235566393
6.001418749543005 1.0015627754749563
6.024837442459428 1.0023939607924017
6.0474306259681025 1.005825155653765
6.062276088299322 1.004452235566393
6.087491477911121 1.005825155653765
6.091907751963936 1.0023939607924017
6.101536531340761 1.0015627754749563
6.1073404717144495 1.004452235566393
6.188712865973572 1.0026240947723082
6.22469185934458 1.001743178327059
6.259254482810817 1.000221400607167
6.330303625785107 1.0005841567114702
6.356332800749642 1.0000057471755923
6.460646417028269 1.000133296280729
6.482929844609947 1.000221400607167
6.537088480991657 1.0000001688326137
6.644504047179697 1.0000921455456964
6.802819659454404 1.0012790206923088
6.838965414345865 1.0000921455456964
6.8495032867521575 1.0002878277497522
6.880189513760682 1.0019409165016433
6.917471268665958 1.0002878277497522
6.971745983396204 1.000692839719667
6.990299319809286 1.0002878277497522
6.994165079549046 1.0000921455456964
7.06867775787691 1.0002878277497522
7.114142243615659 1.0019409165016433
7.125628405416222 1.0002878277497522
7.163616904354593 1.0019409165016433
7.187158162843729 1.0002878277497522
7.248371952912167 1.0000921455456964
7.272266835342019 1.0000001688326137
7.304644012983766 1.0000921455456964
7.311796894398204 1.0012790206923088
7.335796855259588 1.0000921455456964
7.427964873587721 1.0012790206923088
7.429699120628415 1.0004265702330246
7.430324863889202 1.0000304070006023
7.490286678406636 1.0010013588521076
7.572501222940829 1.0033156510818886
7.732752924571329 1.0069599767447523
7.873452390936052 1.0033156510818886
7.908408275284265 1.0010013588521076
7.935524783117139 1.0033156510818886
7.9616923561665605 1.0010013588521076
7.962632418959476 1.0033156510818886
7.986054980393164 1.0010013588521076
8.07428062655785 1.0033156510818886
8.078195116076325 1.001818186494274
8.086879206051474 1.0011285733364395
8.147007495055895 1.0000559905909643
8.185413603584475 1.0011285733364395
8.19118518182067 1.0006018265444634
8.272287112987263 1.0025548375951325
8.298853336759695 1.0058504968355801
8.299282781635421 1.0025548375951325
8.322434379999146 1.001266052664763
8.398186979008186 1.0000894010198265
8.401995737003855 1.0003443773592955
8.40316335176532 1.0000588507112744
8.507312072366666 1.0003443773592955
8.508404543317205 1.0019932791246167
8.544276169622234 1.0049972265768639
8.594820834260842 1.003798381394901
8.600996900329015 1.007691003156562
8.615015084831965 1.012968266709317
8.620250745153985 1.007691003156562
8.69685105823445 1.003798381394901
8.722916405436047 1.001266052664763
8.738986806318715 1.003798381394901
8.758430756767245 1.001266052664763
8.774113726768338 1.0000894010198265
8.816069632649322 1.0002837696811955
8.86396854129447 1.0000894010198265
8.872214362509228 1.001266052664763
8.90123904613796 1.0000894010198265
8.907246809775495 1.001266052664763
8.915318441682986 1.0000894010198265
8.9498636074863 1.0003443773592955
8.974779713919206 1.0019932791246167
9.064808633065953 1.0049972265768639
9.07283844377554 1.0019932791246167
9.20147843487315 1.001266052664763
9.206558679384921 1.0000894010198265
9.250410231090576 1.001266052664763
9.267451615182226 1.0000894010198265
9.288216207111743 1.0002837696811955
9.300411655938833 1.0018854397120587
9.3189937379604 1.0007896620060814
9.477158219563814 1.0030174661825337
9.506571948302163 1.0067663966821008
9.636902192327653 1.0030174661825337
9.647811171012062 1.002074713814135
9.657430101295898 1.0013119924525338
9.68600725986347 1.0007259675874738
9.717886339282721 1.0000002560744774
9.722831322070736 1.0006587404369416
9.739844033840912 1.0016550770032422
9.767682477586442 1.0002140724032296
9.836502450245888 1.0008836645868693
9.889104046256564 1.0000125541211093
9.895481582353508 1.0008836645868693
9.949112611056256 1.0002140724032296
9.952282268193894 1.0000304070006023
9.954898477555007 1.0004373611804134
9.970500903121165 1.0000304070006023
9.984469696809166 1.0004373611804134
10.038463539982773 1.0022800779142016
10.154502464585125 1.0032721587132238
10.16198251553262 1.0071888490485874
10.163841332085932 1.0032721587132238
10.213049007002509 1.0071888490485874
10.27134392982779 1.0032721587132238
10.29080207078231 1.0071888490485874
10.326038221986844 1.0056428165654248
10.4383281062193 1.010640713309813
10.4478473938836 1.0174052345633269
10.454012868318697 1.010640713309813
10.486850298334852 1.0087082068685387
10.498829017847756 1.0042942839962132
10.552347403702006 1.00313796167389
10.553142351698677 1.0008428691068272
10.565523557677384 1.0014716222807958
10.590032279726985 1.0001364334234428
10.600870620982192 1.0004373611804134
10.654710076815977 1.0000304070006023
10.677805011356716 1.0010013588521076
10.710280267227306 1.0002751057103128
10.75400162528034 1.0000021716974759
10.95902869241963 1.0007641180524374
11.043975881839492 1.0028842684427008
11.061769368489648 1.0019932791246167
11.066199566260162 1.001266052664763
11.067850582455577 1.0000894010198265
11.071772808989548 1.0003443773592955
11.088043015931975 1.0000588507112744
11.134983102843853 1.0003443773592955
11.15585887504213 1.0011285733364395
11.189186389520765 1.0035488404577153
11.225905330666734 1.0011285733364395
11.248088237334459 1.0000559905909643
11.303606987961576 1.0000027199319599
11.305065127303273 1.0007896620060814
11.306990731304357 1.0000027199319599
11.30829619244564 1.0007896620060814
11.381538501585473 1.0030174661825337
11.410376806776261 1.0007896620060814
11.42022935679452 1.0003558147317464
11.466138812288841 1.0000559905909643
11.482696903605307 1.0003558147317464
11.518742998349818 1.0000132395969323
11.530178612526607 1.0000304070006023
11.536529845758738 1.0004265702330246
11.543419618033928 1.002177053291387
11.556532647354922 1.0052530769834642
11.563096297350802 1.002177053291387
11.590396462882742 1.0004265702330246
11.599829179242725 1.0000304070006023
11.629683267387525 1.0002140724032296
11.68020407651914 1.0000304070006023
11.695444614118914 1.0004373611804134
11.70673898537613 1.0001364334234428
11.718887751393396 1.0000125541211093
11.774729377228892 1.0005292292021246
11.840404861923849 1.0025037626415123
11.888394497702421 1.0005292292021246
11.925338526611936 1.0025037626415123
12.019150874410851 1.0011947490782687
12.034861976313122 1.0006324542215788
12.041178771325198 1.0000024406388146
12.065703386691576 1.0001154397203613
12.083053135710223 1.0013611439790602
12.16710970787957 1.0039390394822176
12.210023625864945 1.0028932884019608
12.24754520469017 1.0063252860861205
12.264583238940185 1.0028932884019608
12.320269682686565 1.0063252860861205
12.353613476868519 1.004177514103979
12.36401487642468 1.0015030115707306
12.372098810411249 1.004177514103979
12.402073395115353 1.0015030115707306
12.412857878040818 1.0008836645868693
12.455312155648322 1.0000125541211093
12.486544773086342 1.0008836645868693
12.487235675842543 1.0004265702330246
12.501377170870773 1.0000318514450266
12.502000342283084 1.0004265702330246
12.505897574276 1.002177053291387
12.542848238839602 1.0014167655501753
12.55229803673123 1.000133296280729
12.564840298421709 1.0014167655501753
12.5700720883279 1.002773711338381
12.621715925122963 1.0019065948864403
12.657729426409496 1.0008176256188954
12.751501846936057 1.0000057471755923
12.784095351599857 1.0008176256188954
12.795527339385382 1.002973729228728
12.82482874162965 1.001564516179567
12.873763079232175 1.0001820719368046
12.888807891804397 1.001564516179567
12.8897682993613 1.0001820719368046
12.89839591158168 1.0001646607900938
12.953426771400789 1.0000132395969323
12.961376575443328 1.0000304070006023
13.020570680142539 1.0002140724032296
13.073609535538246 1.0000002560744774
13.168872772305084 1.0006587404369416
13.181302776374482 1.0000002560744774
13.23456263653626 1.0006587404369416
13.249246984072487 1.0000002560744774
13.252118060990064 1.0000743405613748
13.253109398933761 1.000314086640502
13.264904824628054 1.0000725790957872
13.270942108538431 1.0003136902035352
13.280528221998141 1.0019696003933374
13.345603780445702 1.0051119723661475
13.357622183912342 1.0065703960060186
13.419119317954191 1.002889652875955
13.42062279456926 1.0019696003933374
13.47552314531019 1.0051119723661475
13.490358245347494 1.003844909788793
13.5521002108463 1.0012291403617675
13.568859598484998 1.003844909788793
13.732430021490405 1.0051119723661475
13.734412266550335 1.0098384390772612
13.74240531243501 1.0080073951034076
13.758866892001118 1.003844909788793
13.821229555962635 1.0012291403617675
13.912487337720693 1.0006649875021836
13.922268219334274 1.0002742396972237
13.93113736208647 1.0000952785867974
13.948351804473715 1.0003556355492114
13.951488351817838 1.0020159783332854
13.959368588103729 1.0008947182006334
13.986018938925518 1.0000141069033779
13.988443961537596 1.0008947182006334
14.015747917543356 1.0000141069033779
14.059450450516955 1.000028972405016
14.094873230288814 1.0000141069033779
14.174979649907497 1.0001656569293365
14.192410662978904 1.0000141069033779
14.202187698652418 1.0008947182006334
14.255802565318477 1.0031326223953
14.258880221413614 1.0016827965804296
14.264798180816744 1.0045127762521757
14.338273053052166 1.0033727018067407
14.454001459480084 1.007102167824295
14.455641420998296 1.0056474993823412
14.474777111871305 1.0036302561930557
14.477930120065533 1.0056474993823412
14.483213019693288 1.0023989363769685
14.509106452347089 1.0005210590075495
14.53245343542911 1.0023989363769685
14.540139282866964 1.0005210590075495
14.55118931480357 1.0000115668369736
14.57760358995503 1.0008880615391162
14.63002185659085 1.0000115668369736
14.634041925804922 1.0001577267420723
14.63870516030807 1.0000068381244593
14.64610640347133 1.0005639483145905
14.726524309641308 1.0000068381244593
14.74552295339692 1.0000425989867507
14.794256189184772 1.0010878629165305
14.812068117231373 1.0035734974365964
14.830182219879 1.0010878629165305
14.853863846640841 1.001785823525752
14.855287021634116 1.0047885131104153
14.860293508663895 1.0035734974365964
14.862541537406733 1.0025414718427998
14.893374354585397 1.0005639483145905
14.91079724765288 1.0025414718427998
14.921239991420244 1.0060047938745615
14.971292906317618 1.0025414718427998
15.057588297590156 1.0005639483145905
15.058149274499815 1.0010878629165305
15.103574419039747 1.0000425989867507
15.111745736985489 1.0003878500122763
15.188028265255115 1.0000425989867507
15.197328316835755 1.0003878500122763
15.32144553438501 1.0000211143292477
15.322994403440585 1.0004727024849345
15.374087084425126 1.0000211143292477
15.384591837914378 1.0009480070896604
15.419660787377738 1.000247172581949
15.491409824754093 1.000111989212729
15.492894971682604 1.0013715766060711
15.516752775344168 1.0004727024849345
15.528752852756098 1.0000425989867507
15.534980378974927 1.0003878500122763
15.590026105289597 1.0000211143292477
15.636603195999339 1.0009480070896604
15.649058318280982 1.0004703969783217
15.661379576111655 1.0000433394998463
15.66697815713103 1.0010785956474462
15.671597228336344 1.0003151113769237
15.730760985601778 1.0000741787894492
15.841619068973237 1.0000003171445038
15.886950017312033 1.0007245159822908
15.89240557208477 1.0000003171445038
16.054534911602854 1.000668258452188
16.06267521618648 1.002747697750669
16.121117720559077 1.006278495227229
16.154935451690186 1.0048823956024602
16.16370308219372 1.0093916283132813
16.174839171710946 1.015467558395408
16.186728983105088 1.023214436551857
16.190268881258284 1.0203226111589396
16.196498197760057 1.0131705858232054
16.20244320752468 1.0203226111589396
16.204268540689586 1.0131705858232054
16.23203727245109 1.0076499816111462
16.240258917504658 1.0036662456524537
16.258554473235804 1.0076499816111462
16.28407471834795 1.0036662456524537
16.28607109370339 1.0011502862358475
16.299899608156252 1.0036662456524537
16.319083047101525 1.0011502862358475
16.339553823877214 1.0036662456524537
16.340315016610923 1.0048823956024602
16.379254965374937 1.006278495227229
16.39577226583525 1.0040618748464396
16.405194555548356 1.0029607106926717
16.45084083095798 1.0066138508911215
16.459150575837366 1.0082408621687218
16.479009736366724 1.0040618748464396
16.48826477733827 1.0023347340081876
16.490805811832214 1.0004727024849345
16.501186626266996 1.0001577267420723
16.517201253718827 1.0001881680195452
16.536625413663412 1.0001577267420723
16.55181372759166 1.0000115668369736
16.56245658661764 1.0005210590075495
16.602068096360096 1.0001881680195452
16.61669560095356 1.0000211143292477
16.732001202800266 1.0009480070896604
16.748390485411473 1.0000211143292477
16.752060516203258 1.0003878500122763
16.75634451835051 1.0000425989867507
16.772325014920288 1.0010878629165305
16.82249684413125 1.0005639483145905
16.829788297140414 1.0000068381244593
16.880867237963106 1.0005639483145905
16.881977692208462 1.0025414718427998
16.929815034635272 1.0016889694587152
16.973948875796673 1.0002116735322406
16.97774005491763 1.0005639483145905
16.978164566875765 1.0000068381244593
17.0308670673726 1.0001376532244382
17.042252410109153 1.0002116735322406
17.133861743279418 1.0005639483145905
17.14135345072942 1.0025414718427998
17.29661051848238 1.0035734974365964
17.387825487660027 1.0025414718427998
17.398761492455318 1.0060047938745615
17.448892506602643 1.0025414718427998
17.478225929300752 1.0005639483145905
17.535620163748955 1.0025414718427998
17.54302929718035 1.0012291403617675
17.576700002197992 1.0000725790957872
17.584608586868807 1.0012291403617675
17.59432171222814 1.0000725790957872
17.628033699703266 1.0003136902035352
17.68899566236218 1.0007259675874738
17.71084169259598 1.0000002560744774
17.8136340067332 1.0007259675874738
17.869281500347938 1.0000002560744774
17.927589503763347 1.0000743405613748
17.939076269657278 1.0005624838319573
17.939901915524647 1.0000743405613748
17.974492847000455 1.0012058803172845
17.978152038273706 1.0000743405613748
18.016696114740576 1.0000002560744774
18.027087369019473 1.0002140724032296
18.040317728772028 1.0000304070006023
18.085139013941998 1.0010013588521076
18.099957331581372 1.0033156510818886
18.131075739933586 1.0023595784959525
18.162318059651124 1.0011285733364395
18.180880894661097 1.0035488404577153
18.222867715181817 1.0019932791246167
18.25342696163374 1.0049972265768639
18.275142260857486 1.0019932791246167
18.315621949346294 1.000879269429076
18.323848395528408 1.0031136993945604
18.351502272382582 1.000879269429076
18.360969719147842 1.0031136993945604
18.38892401742418 1.000879269429076
18.394981740136124 1.0000119274198325
18.413883181951086 1.0001582044384463
18.415501752348963 1.000006582219354
18.43378107001272 1.0000433394998463
18.438637799926067 1.0003905211717987
18.441482447616583 1.0021425883209623
18.484729569414714 1.0003905211717987
18.50251652192602 1.0000433394998463
18.51641461824954 1.0003905211717987
18.519634615960122 1.000111989212729
18.585312167502174 1.0013715766060711
18.61145977492048 1.0040618748464396
18.61321524909069 1.0013715766060711
18.62134652191399 1.0007734622635647
18.651867129674454 1.000002020013151
18.83757838026568 1.000111989212729
18.877911073964693 1.0013715766060711
18.890143009134775 1.000111989212729
18.898118059238715 1.000247172581949
19.11030167379245 1.000111989212729
19.23130817690367 1.000002020013151
19.253484698303417 1.0000596921339506
19.259661653117625 1.0003464476092192
19.35104342223839 1.0000596921339506
19.3880791764012 1.0002843774379835
19.413514758892305 1.001858815250105
19.464179293154647 1.004817498889982
19.483833748143976 1.0091852584225856
19.510385319369618 1.004817498889982
19.55801426281163 1.0091852584225856
19.585370923001403 1.0150072973876398
19.65640068305274 1.0223506186345135
19.66414280487403 1.0150072973876398
19.665608023143665 1.0116022636007487
19.687179953216603 1.0065562897768408
19.77441997780819 1.0029650427604757
19.840065952799836 1.0007875157940427
19.84742323275074 1.0000029225547364
19.849838023946187 1.000610077760837
19.855062981055806 1.0026274714090895
19.889662714293234 1.0060940454521188
19.99019961238497 1.0110707291294463
19.998709120242733 1.0080271862911432
20.013971198802018 1.013706920497606


==> totalLoadF.dat <==
%auto-ignore
0.0060055218939105625 0.064
0.050280836427947194 0.248
0.13510014944095744 0.312
0.3078111078610333 0.496
0.34385322875350804 0.68
0.5183302846836582 0.744
0.5306050947608029 0.808
0.5828378875514356 0.8720000000000001
0.6068409148152282 0.936
0.71426735895038 1.0
0.8049630050977449 1.184
0.8798610988509966 1.3679999999999999
0.9689227672329327 1.552
0.969131890781737 1.616
0.9934152392092658 1.6800000000000002
1.0062187599136716 1.864
1.0198953234427415 1.8
1.0226812953181932 1.616
1.0785276002751614 1.8
1.2142536378915165 1.984
1.269741350599598 1.92
1.3535162864039951 1.984
1.3734372902654937 2.168
1.401164143970433 2.104
1.415102958265431 2.168
1.4689489611280093 2.352
1.476694582724034 2.416
1.5123408489087944 2.232
1.524713426337293 2.048
1.5364595788098272 2.232
1.5484802124233614 2.416
1.5604510202311002 2.6
1.579385269849981 2.7840000000000003
1.596904682798311 2.6
1.6100873186821758 2.7840000000000003
1.7355315781026945 2.8480000000000003
1.7588093988223321 3.032
1.8249525688989094 3.096
1.8447784192785026 3.2800000000000002
1.8841525482691637 3.216
1.9251686677793194 3.2800000000000002
2.0159627342884785 3.096
2.0289626065309494 3.2800000000000002
2.045082477839259 3.216
2.164592001727759 3.032
2.1651088940043683 3.216
2.201403409456619 3.152
2.2889032254556403 3.216
2.3229481930299807 3.4
2.3693686094163864 3.584
2.4499868232830484 3.6479999999999997
2.460441159193418 3.4639999999999995
2.4787367282054773 3.5279999999999996
2.490524544494476 3.7119999999999997
2.518503357070618 3.776
2.5507652410392043 3.96
2.6733763538340694 3.896
2.7453563802910144 4.08
2.752253087228295 4.016
2.8407976951049885 3.832
2.912488001968927 4.016
3.0463699593795623 4.08
3.0964261027618813 4.144
3.0991384006189175 4.328
3.1123940223563387 4.144
3.136871282171299 3.96
3.167306108790824 4.144
3.198079154374573 4.328
3.2446931020292675 4.144
3.256434859280928 4.208
3.256678869615602 4.392
3.2938428179459085 4.576
3.2969297899583685 4.76
3.3172658899059124 4.944
3.3299849531539367 4.76
3.357967897621529 4.824
3.4108131922436744 4.64
3.4488683217335416 4.824
3.449377347470333 4.76
3.4661682986528914 4.696
3.5082566081345568 4.512
3.5836872313345762 4.696
3.597814709038672 4.512
3.6839042211831643 4.696
3.6942861943163408 4.88
3.6953249828419503 5.064
3.7067012960584433 5.248
3.840885014460546 5.184
3.9331193587694595 5.367999999999999
3.9684861932983364 5.4319999999999995
4.002919176809608 5.248
4.013173093041643 5.184
4.022883775029569 5.248
4.034567615358748 5.312
4.062196276874729 5.4959999999999996
4.07277094926165 5.312
4.090941901086641 5.4959999999999996
4.281277721979411 5.68
4.29628260482508 5.4959999999999996
4.321017644242182 5.68
4.427120020152923 5.616
4.438377866057665 5.552
4.505622978474888 5.616
4.519777551326982 5.8
4.531281436724519 5.616
4.54092974285546 5.8
4.550133774734382 5.616
4.5618838250713605 5.552
4.589549254048118 5.4879999999999995
4.68253253842411 5.672
4.688712959195172 5.736
4.688820223259862 5.92
4.724409464884935 5.736
4.731114563934665 5.8
4.795367138323062 5.736
4.818955707845577 5.552
4.8577460307087925 5.367999999999999
4.86826013716954 5.552
4.888038545494235 5.367999999999999
4.8881778736499415 5.552
4.895244811471466 5.367999999999999
4.897016990490351 5.184
4.912961275429514 5.367999999999999
4.946383710319271 5.184
4.96023575958736 5.248
5.015739822295301 5.4319999999999995
5.023452233189803 5.4959999999999996
5.023769063162235 5.68
5.099965026196213 5.4959999999999996
5.113526314028148 5.312
5.116226070935651 5.376
5.130174888690316 5.56
5.132994748497091 5.624
5.1613007664193065 5.44
5.345937349267872 5.624
5.417491181671422 5.688
5.5325353111128655 5.624
5.572201003079541 5.44
5.599035030337174 5.256
5.614749087216391 5.072
5.61875462321004 4.888
5.6201943851339395 5.072
5.622095957532917 5.008
5.6584058851749965 5.192
5.663056723981362 5.128
5.677235072435903 5.312
5.689415487764262 5.128
5.713947042887633 4.944
5.7194257517551765 5.008
5.729575936163954 5.192
5.731570833479294 5.008
5.760631228211586 4.944
5.802805074466855 4.76
5.807130817771246 4.944
5.903028644005673 4.76
6.001418749543005 4.944
6.024837442459428 4.88
6.0474306259681025 4.696
6.062276088299322 4.76
6.087491477911121 4.696
6.091907751963936 4.88
6.101536531340761 4.944
6.1073404717144495 4.76
6.188712865973572 4.696
6.22469185934458 4.76
6.259254482810817 4.944
6.330303625785107 4.88
6.356332800749642 5.064
6.460646417028269 5.128
6.482929844609947 4.944
6.537088480991657 4.88
6.644504047179697 4.944
6.802819659454404 5.128
6.838965414345865 4.944
6.8495032867521575 4.76
6.880189513760682 4.576
6.917471268665958 4.76
6.971745983396204 4.696
6.990299319809286 4.76
6.994165079549046 4.944
7.06867775787691 4.76
7.114142243615659 4.576
7.125628405416222 4.76
7.163616904354593 4.576
7.187158162843729 4.76
7.248371952912167 4.944
7.272266835342019 4.88
7.304644012983766 4.944
7.311796894398204 5.128
7.335796855259588 4.944
7.427964873587721 5.128
7.429699120628415 5.192
7.430324863889202 5.256
7.490286678406636 5.44
7.572501222940829 5.624
7.732752924571329 5.808
7.873452390936052 5.624
7.908408275284265 5.44
7.935524783117139 5.624
7.9616923561665605 5.44
7.962632418959476 5.624
7.986054980393164 5.44
8.07428062655785 5.624
8.078195116076325 5.688
8.086879206051474 5.624
8.147007495055895 5.44
8.185413603584475 5.624
8.19118518182067 5.56
8.272287112987263 5.744
8.298853336759695 5.928
8.299282781635421 5.744
8.322434379999146 5.808
8.398186979008186 5.624
8.401995737003855 5.688
8.40316335176532 5.5040000000000004
8.507312072366666 5.688
8.508404543317205 5.872
8.544276169622234 6.056
8.594820834260842 5.992
8.600996900329015 6.176
8.615015084831965 6.36
8.620250745153985 6.176
8.69685105823445 5.992
8.722916405436047 5.808
8.738986806318715 5.992
8.758430756767245 5.808
8.774113726768338 5.624
8.816069632649322 5.44
8.86396854129447 5.624
8.872214362509228 5.808
8.90123904613796 5.624
8.907246809775495 5.808
8.915318441682986 5.624
8.9498636074863 5.688
8.974779713919206 5.872
9.064808633065953 6.056
9.07283844377554 5.872
9.20147843487315 5.808
9.206558679384921 5.624
9.250410231090576 5.808
9.267451615182226 5.624
9.288216207111743 5.44
9.300411655938833 5.256
9.3189937379604 5.192
9.477158219563814 5.008
9.506571948302163 4.824
9.636902192327653 5.008
9.647811171012062 5.072
9.657430101295898 5.136
9.68600725986347 5.2
9.717886339282721 5.384
9.722831322070736 5.5680000000000005
9.739844033840912 5.5040000000000004
9.767682477586442 5.32
9.836502450245888 5.256
9.889104046256564 5.072
9.895481582353508 5.256
9.949112611056256 5.32
9.952282268193894 5.256
9.954898477555007 5.072
9.970500903121165 5.256
9.984469696809166 5.072
10.038463539982773 4.888
10.154502464585125 4.824
10.16198251553262 4.64
10.163841332085932 4.824
10.213049007002509 4.64
10.27134392982779 4.824
10.29080207078231 4.64
10.326038221986844 4.704
10.4383281062193 4.52
10.4478473938836 4.336
10.454012868318697 4.52
10.486850298334852 4.584
10.498829017847756 4.768
10.552347403702006 4.832
10.553142351698677 5.016
10.565523557677384 4.952
10.590032279726985 5.136
10.600870620982192 5.072
10.654710076815977 5.256
10.677805011356716 5.44
10.710280267227306 5.5040000000000004
10.75400162528034 5.5680000000000005
10.95902869241963 5.752
11.043975881839492 5.936
11.061769368489648 5.872
11.066199566260162 5.808
11.067850582455577 5.624
11.071772808989548 5.688
11.088043015931975 5.5040000000000004
11.134983102843853 5.688
11.15585887504213 5.624
11.189186389520765 5.808
11.225905330666734 5.624
11.248088237334459 5.44
11.303606987961576 5.376
11.305065127303273 5.192
11.306990731304357 5.376
11.30829619244564 5.192
11.381538501585473 5.008
11.410376806776261 5.192
11.42022935679452 5.256
11.466138812288841 5.44
11.482696903605307 5.256
11.518742998349818 5.192
11.530178612526607 5.256
11.536529845758738 5.192
11.543419618033928 5.376
11.556532647354922 5.56
11.563096297350802 5.376
11.590396462882742 5.192
11.599829179242725 5.256
11.629683267387525 5.32
11.68020407651914 5.256
11.695444614118914 5.072
11.70673898537613 5.136
11.718887751393396 5.072
11.774729377228892 4.888
11.840404861923849 4.704
11.888394497702421 4.888
11.925338526611936 4.704
12.019150874410851 4.64
12.034861976313122 4.704
12.041178771325198 4.888
12.065703386691576 4.952
12.083053135710223 5.136
12.16710970787957 5.32
12.210023625864945 5.256
12.24754520469017 5.44
12.264583238940185 5.256
12.320269682686565 5.44
12.353613476868519 5.5040000000000004
12.36401487642468 5.32
12.372098810411249 5.5040000000000004
12.402073395115353 5.32
12.412857878040818 5.256
12.455312155648322 5.072
12.486544773086342 5.256
12.487235675842543 5.192
12.501377170870773 5.008
12.502000342283084 5.192
12.505897574276 5.376
12.542848238839602 5.312
12.55229803673123 5.128
12.564840298421709 5.312
12.5700720883279 5.248
12.621715925122963 5.184
12.657729426409496 5.248
12.751501846936057 5.064
12.784095351599857 5.248
12.795527339385382 5.4319999999999995
12.82482874162965 5.4959999999999996
12.873763079232175 5.312
12.888807891804397 5.4959999999999996
12.8897682993613 5.312
12.89839591158168 5.128
12.953426771400789 5.192
12.961376575443328 5.256
13.020570680142539 5.32
13.073609535538246 5.384
13.168872772305084 5.5680000000000005
13.181302776374482 5.384
13.23456263653626 5.5680000000000005
13.249246984072487 5.384
13.252118060990064 5.448
13.253109398933761 5.5120000000000005
13.264904824628054 5.328
13.270942108538431 5.264
13.280528221998141 5.08
13.345603780445702 4.896
13.357622183912342 4.832
13.419119317954191 5.016
13.42062279456926 5.08
13.47552314531019 4.896
13.490358245347494 4.96
13.5521002108463 5.144
13.568859598484998 4.96
13.732430021490405 4.896
13.734412266550335 4.712
13.74240531243501 4.776
13.758866892001118 4.96
13.821229555962635 5.144
13.912487337720693 5.208
13.922268219334274 5.272
13.93113736208647 5.4559999999999995
13.948351804473715 5.52
13.951488351817838 5.704000000000001
13.959368588103729 5.768000000000001
13.986018938925518 5.584
13.988443961537596 5.768000000000001
14.015747917543356 5.584
14.059450450516955 5.52
14.094873230288814 5.584
14.174979649907497 5.648
14.192410662978904 5.584
14.202187698652418 5.768000000000001
14.255802565318477 5.952
14.258880221413614 6.016
14.264798180816744 6.199999999999999
14.338273053052166 6.135999999999999
14.454001459480084 6.32
14.455641420998296 6.256
14.474777111871305 6.32
14.477930120065533 6.256
14.483213019693288 6.071999999999999
14.509106452347089 5.888
14.53245343542911 6.071999999999999
14.540139282866964 5.888
14.55118931480357 5.704000000000001
14.57760358995503 5.52
14.63002185659085 5.704000000000001
14.634041925804922 5.640000000000001
14.63870516030807 5.5760000000000005
14.64610640347133 5.392
14.726524309641308 5.5760000000000005
14.74552295339692 5.5120000000000005
14.794256189184772 5.328
14.812068117231373 5.144
14.830182219879 5.328
14.853863846640841 5.264
14.855287021634116 5.08
14.860293508663895 5.144
14.862541537406733 5.208
14.893374354585397 5.392
14.91079724765288 5.208
14.921239991420244 5.024
14.971292906317618 5.208
15.057588297590156 5.392
15.058149274499815 5.328
15.103574419039747 5.5120000000000005
15.111745736985489 5.696000000000001
15.188028265255115 5.5120000000000005
15.197328316835755 5.696000000000001
15.32144553438501 5.760000000000001
15.322994403440585 5.5760000000000005
15.374087084425126 5.760000000000001
15.384591837914378 5.944
15.419660787377738 6.007999999999999
15.491409824754093 5.824
15.492894971682604 5.640000000000001
15.516752775344168 5.5760000000000005
15.528752852756098 5.5120000000000005
15.534980378974927 5.696000000000001
15.590026105289597 5.760000000000001
15.636603195999339 5.944
15.649058318280982 5.88
15.661379576111655 5.944
15.66697815713103 6.128
15.671597228336344 6.192
15.730760985601778 6.007999999999999
15.841619068973237 6.071999999999999
15.886950017312033 6.256
15.89240557208477 6.071999999999999
16.054534911602854 5.888
16.06267521618648 5.704000000000001
16.121117720559077 5.52
16.154935451690186 5.584
16.16370308219372 5.4
16.174839171710946 5.215999999999999
16.186728983105088 5.032
16.190268881258284 5.096
16.196498197760057 5.279999999999999
16.20244320752468 5.096
16.204268540689586 5.279999999999999
16.23203727245109 5.464
16.240258917504658 5.648
16.258554473235804 5.464
16.28407471834795 5.648
16.28607109370339 5.832000000000001
16.299899608156252 5.648
16.319083047101525 5.832000000000001
16.339553823877214 5.648
16.340315016610923 5.584
16.379254965374937 5.52
16.39577226583525 5.4559999999999995
16.405194555548356 5.52
16.45084083095798 5.336
16.459150575837366 5.272
16.479009736366724 5.4559999999999995
16.48826477733827 5.392
16.490805811832214 5.5760000000000005
16.501186626266996 5.640000000000001
16.517201253718827 5.824
16.536625413663412 5.640000000000001
16.55181372759166 5.704000000000001
16.56245658661764 5.888
16.602068096360096 5.824
16.61669560095356 5.760000000000001
16.732001202800266 5.944
16.748390485411473 5.760000000000001
16.752060516203258 5.696000000000001
16.75634451835051 5.5120000000000005
16.772325014920288 5.328
16.82249684413125 5.392
16.829788297140414 5.5760000000000005
16.880867237963106 5.392
16.881977692208462 5.208
16.929815034635272 5.272
16.973948875796673 5.4559999999999995
16.97774005491763 5.392
16.978164566875765 5.5760000000000005
17.0308670673726 5.640000000000001
17.042252410109153 5.4559999999999995
17.133861743279418 5.392
17.14135345072942 5.208
17.29661051848238 5.144
17.387825487660027 5.208
17.398761492455318 5.024
17.448892506602643 5.208
17.478225929300752 5.392
17.535620163748955 5.208
17.54302929718035 5.144
17.576700002197992 5.328
17.584608586868807 5.144
17.59432171222814 5.328
17.628033699703266 5.264
17.68899566236218 5.2
17.71084169259598 5.384
17.8136340067332 5.2
17.869281500347938 5.384
17.927589503763347 5.448
17.939076269657278 5.384
17.939901915524647 5.448
17.974492847000455 5.632000000000001
17.978152038273706 5.448
18.016696114740576 5.384
18.027087369019473 5.32
18.040317728772028 5.256
18.085139013941998 5.44
18.099957331581372 5.624
18.131075739933586 5.56
18.162318059651124 5.624
18.180880894661097 5.808
18.222867715181817 5.872
18.25342696163374 6.056
18.275142260857486 5.872
18.315621949346294 5.936
18.323848395528408 6.12
18.351502272382582 5.936
18.360969719147842 6.12
18.38892401742418 5.936
18.394981740136124 5.752
18.413883181951086 5.816
18.415501752348963 5.88
18.43378107001272 5.944
18.438637799926067 5.760000000000001
18.441482447616583 5.5760000000000005
18.484729569414714 5.760000000000001
18.50251652192602 5.944
18.51641461824954 5.760000000000001
18.519634615960122 5.824
18.585312167502174 5.640000000000001
18.61145977492048 5.4559999999999995
18.61321524909069 5.640000000000001
18.62134652191399 5.704000000000001
18.651867129674454 5.888
18.83757838026568 5.824
18.877911073964693 5.640000000000001
18.890143009134775 5.824
18.898118059238715 6.007999999999999
19.11030167379245 5.824
19.23130817690367 5.888
19.253484698303417 5.952
19.259661653117625 5.768000000000001
19.35104342223839 5.952
19.3880791764012 6.016
19.413514758892305 6.199999999999999
19.464179293154647 6.384
19.483833748143976 6.568
19.510385319369618 6.384
19.55801426281163 6.568
19.585370923001403 6.752000000000001
19.65640068305274 6.936
19.66414280487403 6.752000000000001
19.665608023143665 6.816000000000001
19.687179953216603 6.632
19.77441997780819 6.448
19.840065952799836 6.263999999999999
19.84742323275074 6.08
19.849838023946187 5.896000000000001
19.855062981055806 5.712
19.889662714293234 5.5280000000000005
19.99019961238497 5.343999999999999
19.998709120242733 5.279999999999999
20.013971198802018 5.096


==> withTaxAverageCost1_5NoSwF.dat <==
%auto-ignore
0.006306666666666667 1.0
0.026306666666666666 1.0
0.04630666666666667 1.0
0.06630666666666667 1.0
0.08630666666666667 1.0
0.10630666666666667 1.0000000031285685
0.12630666666666668 1.0000002080152357
0.14630666666666667 1.0
0.16630666666666666 1.0000227816216118
0.18630666666666668 1.000988649535255
0.20630666666666667 1.00185163917583
0.22630666666666663 1.002668803594179
0.24630666666666665 1.0048462306676484
0.2663066666666666 1.0048760131427745
0.2863066666666666 1.0056379249422622
0.30630666666666667 1.0061856212491338
0.32630666666666663 1.0062401469137119
0.34630666666666665 1.0061923271630948
0.36630666666666656 1.0065525880599369
0.3863066666666665 1.0059861453580976
0.4063066666666666 1.005911232387894
0.42630666666666656 1.006816179246212
0.44630666666666663 1.0077244534407206
0.46630666666666676 1.0081266363031156
0.4863066666666666 1.0086905086404208
0.5063066666666668 1.0099111438756294
0.5263066666666665 1.0102443176131366
0.5463066666666667 1.0110369720797792
0.5663066666666665 1.0103646409157545
0.5863066666666666 1.0112599344957078
0.6063066666666667 1.0115077683358784
0.6263066666666667 1.011356167884127
0.6463066666666665 1.01238907921958
0.6663066666666666 1.014518612075983
0.6863066666666666 1.0138113740435264
0.7063066666666666 1.0158092831080499
0.7263066666666665 1.0175600424312796
0.7463066666666667 1.0189481891347671
0.7663066666666665 1.022036853594984
0.7863066666666665 1.0241797718985275
0.8063066666666666 1.0266528265268953
0.8263066666666667 1.0281541393018454
0.8463066666666667 1.0316804574064777
0.8663066666666667 1.0348202615851807
0.8863066666666666 1.0383146459403454
0.9063066666666667 1.040705094708297
0.9263066666666667 1.0412460094480571
0.9463066666666665 1.0420877862921025
0.9663066666666665 1.0461329166170348
0.9863066666666668 1.0485740953860958


==> withTaxAverageCost1_5SwitchesF.dat <==
%auto-ignore
0.006306666666666667 1.0
0.026306666666666666 1.0
0.04630666666666667 1.0
0.06630666666666667 1.0
0.08630666666666667 1.0
0.10630666666666667 1.0
0.12630666666666668 1.0
0.14630666666666667 1.000000045827655
0.16630666666666666 1.00000075590472
0.18630666666666668 1.0000020162652268
0.20630666666666667 1.000005266991757
0.22630666666666663 1.0000120988197998
0.24630666666666665 1.000023824099566
0.2663066666666666 1.0000353089796992
0.2863066666666666 1.0000488918216193
0.30630666666666667 1.0000796143457875
0.32630666666666663 1.0000995727571387
0.34630666666666665 1.0000931025324302
0.36630666666666656 1.0002517881979107
0.3863066666666665 1.000175629946389
0.4063066666666666 1.001093963938783
0.42630666666666656 1.0028771908002356
0.44630666666666663 1.0045289769685086
0.46630666666666676 1.0046553708395258
0.4863066666666666 1.0054633142335914
0.5063066666666668 1.006587487881136
0.5263066666666665 1.008232833325988
0.5463066666666667 1.0075394808996954
0.5663066666666665 1.0081089591854164
0.5863066666666666 1.0081601269103246
0.6063066666666667 1.0092883526139662
0.6263066666666667 1.0097737248969778
0.6463066666666665 1.0103385279562715
0.6663066666666666 1.0112457043016596
0.6863066666666666 1.0126071214909165
0.7063066666666666 1.0129748860944325
0.7263066666666665 1.0166810882856905
0.7463066666666667 1.0157752208578332
0.7663066666666665 1.0167575282340418
0.7863066666666665 1.019309427901694
0.8063066666666666 1.0195412403132886
0.8263066666666667 1.0217684279631665
0.8463066666666667 1.0234027490317246
0.8663066666666667 1.0245773694660998
0.8863066666666666 1.0266017626359962
0.9063066666666667 1.0238774858868596
0.9263066666666667 1.0255434751781063
0.9463066666666665 1.0258002068637915
0.9663066666666665 1.0292710606930096
0.9863066666666668 1.030151625908818


==> withTaxEfficiencyF.dat <==
%auto-ignore
0.0060055218939105625 1.0
0.050280836427947194 1.0
0.13510014944095744 1.0
0.3078111078610333 1.0000000000000002
0.34385322875350804 1.0
0.5183302846836582 1.0
0.5306050947608029 1.0
0.5828378875514356 1.0
0.6068409148152282 1.0
0.71426735895038 1.0
0.8049630050977449 1.0
0.8798610988509966 1.0
0.9689227672329327 1.0
0.969131890781737 1.0
0.9934152392092658 1.0000000000000002
1.0062187599136716 1.0
1.0198953234427415 1.0000000000000002
1.0226812953181932 1.0
1.0785276002751614 1.0000000000000002
1.2142536378915165 0.9999999999999999
1.269741350599598 1.0
1.3535162864039951 0.9999999999999999
1.3734372902654937 1.0
1.401164143970433 1.0
1.415102958265431 1.0
1.4689489611280093 0.9999999999999998
1.476694582724034 1.0
1.5123408489087944 1.0
1.524713426337293 1.0
1.5364595788098272 1.0
1.5484802124233614 1.0
1.5604510202311002 1.0
1.579385269849981 1.0
1.596904682798311 1.0
1.6100873186821758 1.0
1.7355315781026945 1.0000000000000002
1.7588093988223321 1.0
1.8249525688989094 1.0
1.8447784192785026 1.0
1.8841525482691637 1.0
1.9251686677793194 1.0
2.0159627342884785 1.0
2.0289626065309494 1.0
2.045082477839259 1.0
2.164592001727759 1.0
2.1651088940043683 1.0
2.201403409456619 0.9999999999999999
2.2889032254556403 1.0
2.3229481930299807 0.9999999999999999
2.3693686094163864 1.0
2.4499868232830484 1.0
2.460441159193418 1.0000000000000002
2.4787367282054773 1.0
2.490524544494476 1.0
2.518503357070618 1.0
2.5507652410392043 1.0
2.6733763538340694 1.0
2.7453563802910144 1.0
2.752253087228295 1.0
2.8407976951049885 1.0
2.912488001968927 1.0
3.0463699593795623 1.0
3.0964261027618813 1.0
3.0991384006189175 1.0
3.1123940223563387 1.0
3.136871282171299 1.0
3.167306108790824 1.0
3.198079154374573 1.0
3.2446931020292675 1.0
3.256434859280928 0.9999999999999998
3.256678869615602 1.0000136841694014
3.2938428179459085 1.0009187716980539
3.2969297899583685 1.0031828026108627
3.3172658899059124 1.0067475186464057
3.3299849531539367 1.0031828026108627
3.357967897621529 1.0016963539195918
3.4108131922436744 1.0002229047525912
3.4488683217335416 1.0016963539195918
3.449377347470333 1.0010306567844176
3.4661682986528914 1.0005275875618396
3.5082566081345568 1.0000131722123184
3.5836872313345762 1.0005275875618396
3.597814709038672 1.0000131722123184
3.6839042211831643 1.0005275875618396
3.6942861943163408 1.002410433836541
3.6953249828419503 1.0056062682577225
3.7067012960584433 1.0100840584398558
3.840885014460546 1.0132998843137313
3.9331193587694595 1.019772380467547
3.9684861932983364 1.0158346298263332
4.002919176809608 1.0100840584398558
4.013173093041643 1.008382177060342
4.022883775029569 1.0058680084170528
4.034567615358748 1.003799668613637
4.062196276874729 1.0076283098294458
4.07277094926165 1.003799668613637
4.090941901086641 1.0076283098294458
4.281277721979411 1.0127602206556332
4.29628260482508 1.0076283098294458
4.321017644242182 1.0127602206556332
4.427120020152923 1.0108268491605663
4.438377866057665 1.0090519127771438
4.505622978474888 1.0064504426175813
4.519777551326982 1.0112448967559067
4.531281436724519 1.0064504426175813
4.54092974285546 1.0112448967559067
4.550133774734382 1.0064504426175813
4.5618838250713605 1.0050919684436999
4.589549254048118 1.0038925855546579
4.68253253842411 1.0077697286400298
4.688712959195172 1.0053755432663447
4.688820223259862 1.0098315302538479
4.724409464884935 1.0053755432663447
4.731114563934665 1.0034157159012485
4.795367138323062 1.0024419950806285
4.818955707845577 1.0005474687509268
4.8577460307087925 1.0000078003756383
4.86826013716954 1.0005474687509268
4.888038545494235 1.0000078003756383
4.8881778736499415 1.0005474687509268
4.895244811471466 1.0000078003756383
4.897016990490351 1.0008560761955005
4.912961275429514 1.0000078003756383
4.946383710319271 1.0008560761955005
4.96023575958736 1.0004006180152474
5.015739822295301 1.0000402315313561
5.023452233189803 1.0002386950013988
5.023769063162235 1.0017230963442865
5.099965026196213 1.0002386950013988
5.113526314028148 1.0001169378156076
5.116226070935651 1.0000027199319599
5.130174888690316 1.0006018265444634
5.132994748497091 1.0000894010198265
5.1613007664193065 1.0002837696811955
5.345937349267872 1.0000894010198265
5.417491181671422 1.0003443773592955
5.5325353111128655 1.0011285733364395
5.572201003079541 1.0000559905909643
5.599035030337174 1.0003558147317464
5.614749087216391 1.002074713814135
5.61875462321004 1.0052837128173344
5.6201943851339395 1.002074713814135
5.622095957532917 1.0030174661825337
5.6584058851749965 1.0007896620060814
5.663056723981362 1.0001646607900938
5.677235072435903 1.0001820719368046
5.689415487764262 1.0001646607900938
5.713947042887633 1.0015627754749563
5.7194257517551765 1.0009117593285786
5.729575936163954 1.0000132395969323
5.731570833479294 1.0009117593285786
5.760631228211586 1.0015627754749563
5.802805074466855 1.004452235566393
5.807130817771246 1.0015627754749563
5.903028644005673 1.004452235566393
6.001418749543005 1.0015627754749563
6.024837442459428 1.0023939607924017
6.0474306259681025 1.005825155653765
6.062276088299322 1.00844607870726
6.087491477911121 1.010328309301783
6.091907751963936 1.005458451984555
6.101536531340761 1.004143989562959
6.1073404717144495 1.00844607870726
6.188712865973572 1.005825155653765
6.22469185934458 1.00844607870726
6.259254482810817 1.004143989562959
6.330303625785107 1.005458451984555
6.356332800749642 1.0021826397001063
6.460646417028269 1.0013976049323488
6.482929844609947 1.004143989562959
6.537088480991657 1.0023939607924017
6.644504047179697 1.0015627754749563
6.802819659454404 1.0001646607900938
6.838965414345865 1.0015627754749563
6.8495032867521575 1.004452235566393
6.880189513760682 1.0089382096007673
6.917471268665958 1.004452235566393
6.971745983396204 1.0026240947723082
6.990299319809286 1.004452235566393
6.994165079549046 1.0015627754749563
7.06867775787691 1.004452235566393
7.114142243615659 1.0089382096007673
7.125628405416222 1.004452235566393
7.163616904354593 1.0089382096007673
7.187158162843729 1.004452235566393
7.248371952912167 1.0015627754749563
7.272266835342019 1.0023939607924017
7.304644012983766 1.0015627754749563
7.311796894398204 1.0001646607900938
7.335796855259588 1.0015627754749563
7.427964873587721 1.0001646607900938
7.429699120628415 1.0000132395969323
7.430324863889202 1.0000304070006023
7.490286678406636 1.0010013588521076
7.572501222940829 1.0033156510818886
7.732752924571329 1.0069599767447523
7.873452390936052 1.0033156510818886
7.908408275284265 1.0010013588521076
7.935524783117139 1.0033156510818886
7.9616923561665605 1.0010013588521076
7.962632418959476 1.0033156510818886
7.986054980393164 1.0010013588521076
8.07428062655785 1.0033156510818886
8.078195116076325 1.001818186494274
8.086879206051474 1.0011285733364395
8.147007495055895 1.0000559905909643
8.185413603584475 1.0011285733364395
8.19118518182067 1.0006018265444634
8.272287112987263 1.0025548375951325
8.298853336759695 1.0058504968355801
8.299282781635421 1.0025548375951325
8.322434379999146 1.001266052664763
8.398186979008186 1.0000894010198265
8.401995737003855 1.0003443773592955
8.40316335176532 1.0000588507112744
8.507312072366666 1.0003443773592955
8.508404543317205 1.0019932791246167
8.544276169622234 1.0049972265768639
8.594820834260842 1.003798381394901
8.600996900329015 1.007691003156562
8.615015084831965 1.012968266709317
8.620250745153985 1.007691003156562
8.69685105823445 1.003798381394901
8.722916405436047 1.001266052664763
8.738986806318715 1.003798381394901
8.758430756767245 1.001266052664763
8.774113726768338 1.0000894010198265
8.816069632649322 1.0002837696811955
8.86396854129447 1.0000894010198265
8.872214362509228 1.001266052664763
8.90123904613796 1.0000894010198265
8.907246809775495 1.001266052664763
8.915318441682986 1.0000894010198265
8.9498636074863 1.0003443773592955
8.974779713919206 1.0019932791246167
9.064808633065953 1.0049972265768639
9.07283844377554 1.0019932791246167
9.20147843487315 1.001266052664763
9.206558679384921 1.0000894010198265
9.250410231090576 1.001266052664763
9.267451615182226 1.0000894010198265
9.288216207111743 1.0002837696811955
9.300411655938833 1.0018854397120587
9.3189937379604 1.0007896620060814
9.477158219563814 1.0030174661825337
9.506571948302163 1.0067663966821008
9.636902192327653 1.0030174661825337
9.647811171012062 1.002074713814135
9.657430101295898 1.0013119924525338
9.68600725986347 1.0007259675874738
9.717886339282721 1.0000002560744774
9.722831322070736 1.0006587404369416
9.739844033840912 1.0016550770032422
9.767682477586442 1.0002140724032296
9.836502450245888 1.0008836645868693
9.889104046256564 1.0000125541211093
9.895481582353508 1.0008836645868693
9.949112611056256 1.0002140724032296
9.952282268193894 1.0000304070006023
9.954898477555007 1.0004373611804134
9.970500903121165 1.0000304070006023
9.984469696809166 1.0004373611804134
10.038463539982773 1.0022800779142016
10.154502464585125 1.0032721587132238
10.16198251553262 1.0071888490485874
10.163841332085932 1.0032721587132238
10.213049007002509 1.0071888490485874
10.27134392982779 1.0032721587132238
10.29080207078231 1.0071888490485874
10.326038221986844 1.010081750729072
10.4383281062193 1.0166006981938664
10.4478473938836 1.0249913422963743
10.454012868318697 1.0166006981938664
10.486850298334852 1.0209211484511191
10.498829017847756 1.0134732673894906
10.552347403702006 1.0113025018306625
10.553142351698677 1.0061903901529687
10.565523557677384 1.0077834264174628
10.590032279726985 1.0037152917073415
10.600870620982192 1.0049534448166133
10.654710076815977 1.0018854397120587
10.677805011356716 1.0002837696811955
10.710280267227306 1.0000588507112744
10.75400162528034 1.0000021716974759
10.95902869241963 1.0007641180524374
11.043975881839492 1.0028842684427008
11.061769368489648 1.0019932791246167
11.066199566260162 1.001266052664763
11.067850582455577 1.0000894010198265
11.071772808989548 1.0003443773592955
11.088043015931975 1.0000588507112744
11.134983102843853 1.0003443773592955
11.15585887504213 1.0011285733364395
11.189186389520765 1.0035488404577153
11.225905330666734 1.0011285733364395
11.248088237334459 1.0000559905909643
11.303606987961576 1.0000027199319599
11.305065127303273 1.0007896620060814
11.306990731304357 1.0000027199319599
11.30829619244564 1.0007896620060814
11.381538501585473 1.0030174661825337
11.410376806776261 1.0007896620060814
11.42022935679452 1.0003558147317464
11.466138812288841 1.0000559905909643
11.482696903605307 1.0003558147317464
11.518742998349818 1.0000132395969323
11.530178612526607 1.0000304070006023
11.536529845758738 1.0004265702330246
11.543419618033928 1.002177053291387
11.556532647354922 1.0052530769834642
11.563096297350802 1.002177053291387
11.590396462882742 1.0004265702330246
11.599829179242725 1.0000304070006023
11.629683267387525 1.0002140724032296
11.68020407651914 1.0000304070006023
11.695444614118914 1.0004373611804134
11.70673898537613 1.0001364334234428
11.718887751393396 1.0000125541211093
11.774729377228892 1.0005292292021246
11.840404861923849 1.0025037626415123
11.888394497702421 1.0005292292021246
11.925338526611936 1.0025037626415123
12.019150874410851 1.0011947490782687
12.034861976313122 1.0025037626415123
12.041178771325198 1.0005292292021246
12.065703386691576 1.000188299080461
12.083053135710223 1.000160934810655
12.16710970787957 1.0015030115707306
12.210023625864945 1.0008836645868693
12.24754520469017 1.0030975223461007
12.264583238940185 1.0008836645868693
12.320269682686565 1.0030975223461007
12.353613476868519 1.0016550770032422
12.36401487642468 1.0002140724032296
12.372098810411249 1.0016550770032422
12.402073395115353 1.0002140724032296
12.412857878040818 1.0000304070006023
12.455312155648322 1.0004373611804134
12.486544773086342 1.0000304070006023
12.487235675842543 1.0000132395969323
12.501377170870773 1.0009117593285786
12.502000342283084 1.0000132395969323
12.505897574276 1.0005099746495403
12.542848238839602 1.0001820719368046
12.55229803673123 1.0001646607900938
12.564840298421709 1.0001820719368046
12.5700720883279 1.0008176256188954
12.621715925122963 1.0003809162927202
12.657729426409496 1.000019116149626
12.751501846936057 1.0004871135006257
12.784095351599857 1.000019116149626
12.795527339385382 1.000931037660495
12.82482874162965 1.0002386950013988
12.873763079232175 1.0001169378156076
12.888807891804397 1.0002386950013988
12.8897682993613 1.0001169378156076
12.89839591158168 1.0013976049323488
12.953426771400789 1.0007896620060814
12.961376575443328 1.0003558147317464
13.020570680142539 1.000093436820758
13.073609535538246 1.0000002560744774
13.168872772305084 1.0006587404369416
13.181302776374482 1.0000002560744774
13.23456263653626 1.0006587404369416
13.249246984072487 1.0000002560744774
13.252118060990064 1.0000743405613748
13.253109398933761 1.000314086640502
13.264904824628054 1.0000725790957872
13.270942108538431 1.0003136902035352
13.280528221998141 1.0019696003933374
13.345603780445702 1.0051119723661475
13.357622183912342 1.0065703960060186
13.419119317954191 1.002889652875955
13.42062279456926 1.0019696003933374
13.47552314531019 1.0051119723661475
13.490358245347494 1.003844909788793
13.5521002108463 1.0012291403617675
13.568859598484998 1.003844909788793
13.732430021490405 1.0051119723661475
13.734412266550335 1.0098384390772612
13.74240531243501 1.0131904420370663
13.758866892001118 1.007573685023419
13.821229555962635 1.0035734974365964
13.912487337720693 1.0025414718427998
13.922268219334274 1.0016889694587152
13.93113736208647 1.0002116735322406
13.948351804473715 1.000028972405016
13.951488351817838 1.0004338952573248
13.959368588103729 1.0000329038582303
13.986018938925518 1.0004240457268192
13.988443961537596 1.0000329038582303
14.015747917543356 1.0004240457268192
14.059450450516955 1.0008880615391162
14.094873230288814 1.0004240457268192
14.174979649907497 1.0001302546422317
14.192410662978904 1.0004240457268192
14.202187698652418 1.0000329038582303
14.255802565318477 1.0010193257838302
14.258880221413614 1.0002843774379835
14.264798180816744 1.001858815250105
14.338273053052166 1.0011548548870743
14.454001459480084 1.0036302561930557
14.455641420998296 1.002611992384571
14.474777111871305 1.0013022137309286
14.477930120065533 1.002611992384571
14.483213019693288 1.000617706831221
14.509106452347089 1.000002020013151
14.53245343542911 1.000617706831221
14.540139282866964 1.000002020013151
14.55118931480357 1.0007734622635647
14.57760358995503 1.0029607106926717
14.63002185659085 1.0007734622635647
14.634041925804922 1.0013715766060711
14.63870516030807 1.0004727024849345
14.64610640347133 1.0023347340081876
14.726524309641308 1.0004727024849345
14.74552295339692 1.000958123997918
14.794256189184772 1.0033222088245572
14.812068117231373 1.0071750267477826
14.830182219879 1.0033222088245572
14.853863846640841 1.0044895704638912
14.855287021634116 1.0088793406952452
14.860293508663895 1.0071750267477826
14.862541537406733 1.0056611641502473
14.893374354585397 1.0023347340081876
14.91079724765288 1.0056611641502473
14.921239991420244 1.0105303537552262
14.971292906317618 1.0056611641502473
15.057588297590156 1.0023347340081876
15.058149274499815 1.0033222088245572
15.103574419039747 1.000958123997918
15.111745736985489 1.0000206527346247
15.188028265255115 1.000958123997918
15.197328316835755 1.0000206527346247
15.32144553438501 1.0000211143292477
15.322994403440585 1.0004727024849345
15.374087084425126 1.0000211143292477
15.384591837914378 1.0009480070896604
15.419660787377738 1.000247172581949
15.491409824754093 1.000111989212729
15.492894971682604 1.0013715766060711
15.516752775344168 1.0004727024849345
15.528752852756098 1.0000425989867507
15.534980378974927 1.0003878500122763
15.590026105289597 1.0000211143292477
15.636603195999339 1.0009480070896604
15.649058318280982 1.0004703969783217
15.661379576111655 1.0000433394998463
15.66697815713103 1.0010785956474462
15.671597228336344 1.0003151113769237
15.730760985601778 1.0000741787894492
15.841619068973237 1.0000003171445038
15.886950017312033 1.0007245159822908
15.89240557208477 1.0000003171445038
16.054534911602854 1.000668258452188
16.06267521618648 1.002747697750669
16.121117720559077 1.006278495227229
16.154935451690186 1.0048823956024602
16.16370308219372 1.0093916283132813
16.174839171710946 1.015467558395408
16.186728983105088 1.023214436551857
16.190268881258284 1.0203226111589396
16.196498197760057 1.0131705858232054
16.20244320752468 1.0203226111589396
16.204268540689586 1.0131705858232054
16.23203727245109 1.0076499816111462
16.240258917504658 1.0036662456524537
16.258554473235804 1.0076499816111462
16.28407471834795 1.0036662456524537
16.28607109370339 1.0011502862358475
16.299899608156252 1.0036662456524537
16.319083047101525 1.0011502862358475
16.339553823877214 1.0036662456524537
16.340315016610923 1.0048823956024602
16.379254965374937 1.006278495227229
16.39577226583525 1.0040618748464396
16.405194555548356 1.0029607106926717
16.45084083095798 1.0066138508911215
16.459150575837366 1.0082408621687218
16.479009736366724 1.0040618748464396
16.48826477733827 1.0023347340081876
16.490805811832214 1.0004727024849345
16.501186626266996 1.0001577267420723
16.517201253718827 1.0001881680195452
16.536625413663412 1.0001577267420723
16.55181372759166 1.0000115668369736
16.56245658661764 1.0005210590075495
16.602068096360096 1.0001881680195452
16.61669560095356 1.0000211143292477
16.732001202800266 1.0009480070896604
16.748390485411473 1.0000211143292477
16.752060516203258 1.0003878500122763
16.75634451835051 1.0000425989867507
16.772325014920288 1.0010878629165305
16.82249684413125 1.0005639483145905
16.829788297140414 1.0000068381244593
16.880867237963106 1.0005639483145905
16.881977692208462 1.0025414718427998
16.929815034635272 1.0016889694587152
16.973948875796673 1.0002116735322406
16.97774005491763 1.0005639483145905
16.978164566875765 1.0000068381244593
17.0308670673726 1.0001376532244382
17.042252410109153 1.0002116735322406
17.133861743279418 1.0005639483145905
17.14135345072942 1.0025414718427998
17.29661051848238 1.0035734974365964
17.387825487660027 1.0025414718427998
17.398761492455318 1.0060047938745615
17.448892506602643 1.0025414718427998
17.478225929300752 1.0005639483145905
17.535620163748955 1.0025414718427998
17.54302929718035 1.0012291403617675
17.576700002197992 1.0000725790957872
17.584608586868807 1.0012291403617675
17.59432171222814 1.0000725790957872
17.628033699703266 1.0003136902035352
17.68899566236218 1.0007259675874738
17.71084169259598 1.0000002560744774
17.8136340067332 1.0007259675874738
17.869281500347938 1.0000002560744774
17.927589503763347 1.0000743405613748
17.939076269657278 1.0005624838319573
17.939901915524647 1.0000743405613748
17.974492847000455 1.0012058803172845
17.978152038273706 1.0000743405613748
18.016696114740576 1.0000002560744774
18.027087369019473 1.0002140724032296
18.040317728772028 1.0000304070006023
18.085139013941998 1.0010013588521076
18.099957331581372 1.0033156510818886
18.131075739933586 1.0023595784959525
18.162318059651124 1.0011285733364395
18.180880894661097 1.0035488404577153
18.222867715181817 1.0019932791246167
18.25342696163374 1.0049972265768639
18.275142260857486 1.0019932791246167
18.315621949346294 1.000879269429076
18.323848395528408 1.0031136993945604
18.351502272382582 1.000879269429076
18.360969719147842 1.0031136993945604
18.38892401742418 1.000879269429076
18.394981740136124 1.0000119274198325
18.413883181951086 1.0001582044384463
18.415501752348963 1.000006582219354
18.43378107001272 1.0000433394998463
18.438637799926067 1.0003905211717987
18.441482447616583 1.0021425883209623
18.484729569414714 1.0003905211717987
18.50251652192602 1.0000433394998463
18.51641461824954 1.0003905211717987
18.519634615960122 1.000111989212729
18.585312167502174 1.0013715766060711
18.61145977492048 1.0040618748464396
18.61321524909069 1.0013715766060711
18.62134652191399 1.0007734622635647
18.651867129674454 1.000002020013151
18.83757838026568 1.000111989212729
18.877911073964693 1.0013715766060711
18.890143009134775 1.000111989212729
18.898118059238715 1.000247172581949
19.11030167379245 1.000111989212729
19.23130817690367 1.000002020013151
19.253484698303417 1.0000596921339506
19.259661653117625 1.0003464476092192
19.35104342223839 1.0000596921339506
19.3880791764012 1.0002843774379835
19.413514758892305 1.001858815250105
19.464179293154647 1.004817498889982
19.483833748143976 1.0091852584225856
19.510385319369618 1.004817498889982
19.55801426281163 1.0091852584225856
19.585370923001403 1.0150072973876398
19.65640068305274 1.0223506186345135
19.66414280487403 1.0150072973876398
19.665608023143665 1.0116022636007487
19.687179953216603 1.0065562897768408
19.77441997780819 1.0029650427604757
19.840065952799836 1.0007875157940427
19.84742323275074 1.0000029225547364
19.849838023946187 1.000610077760837
19.855062981055806 1.0026274714090895
19.889662714293234 1.0060940454521188
19.99019961238497 1.0110707291294463
19.998709120242733 1.0080271862911432
20.013971198802018 1.013706920497606

